The HST/ACS Grism Parallel Survey: II. First Results and a Catalog of Faint Emission-Line Galaxies at z < 1.6

We present the first results from the HST/ACS Grism Parallel Survey, a large program obtaining deep, slitless ACS grism spectroscopy of high-latitude HST parallel fields. We report on 11 high Galactic latitude fields here, each with grism integration times >12 ks. We identify 601 compact emission line galaxies at z < 1.6, reaching emission lines to a flux limit of > 5 E-18 ergs/cm^2/s (3 sigma). We determine redshifts by cross correlation of the target spectra with template spectra, followed by visual inspection. We measure star formation rates from the observed [OII] 3727, [OIII] 5007 and Halpha line fluxes. Follow-up observations with the Keck telescope of one of the survey fields confirms our classification and redshifts with sigma(z)~0.02. This is one of the deepest emission line surveys to date, covering a total area of 121 arcmin^2. The rough estimate of the co-moving number density of emission-line galaxies in our survey at 0.3 < z < 1.3 is ~4.5 E-3 h^{-3}_70 Mpc^{-3}. We reach deeper into the emission-line luminosity function than either the STIS or NICMOS grism parallel surveys, finding an apparent space density of emission line galaxies several times higher than those surveys. Because of the ACS high spatial resolution, our survey is very sensitive to faint, compact galaxies with strong emission lines and weak continua. The ACS grism survey provides the co-moving star formation density at z < 1.6 at a high level of completeness.

==> tab2-3.dat <==
Title: HST/ACS Grism Parallel Survey: II. First Results and a Catalog of Faint Emission Line Galaxies at z<=1.6
Author: Drozdovsky et al.
================================================================================
Byte-by-byte Description of file: tab2-3.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
  1-   3  I3   ---             ID  Identification number
  5-  16  A12  h:m:s           RA  Right Ascension (J2000)
 18-  29  A12  d:m:s           Dec Declination (J2000)
 31-  35  F5.2 mag             F814W    SExtractor AUTO_MAG in F814W (VegaMAG)
 37-  40  F4.2 mag             F814ERR  SExtractor errors in F814W
 42-  46  F5.2 mag             F775W    SExtractor AUTO_MAG in F775W (VegaMAG)
 48-  51  F4.2 mag             F775ERR  SExtractor errors in F814W
 53-  57  F5.2 mag             F850L    SExtractor AUTO_MAG in F850L (VegaMAG)
 59-  62  F4.2 mag             F850ERR  SExtractor errors in F850L
 64-  68  F5.2 mag             F606W    SExtractor AUTO_MAG in F606W (VegaMAG)
 70-  73  F4.2 mag             F606ERR  SExtractor errors in F606W
 75-  78  F4.1 pix             A_IMAGE  SExtractor A_IMAGE
 80-  83  F4.1 pix             B_IMAGE  SExtractor B_IMAGE
 85-  89  F5.1 deg             THETA    SExtractor THETA_IMAGE
 91-  95  F5.3 ---             CONC     Concentration paramater (Abraham 1996)
 97- 101  F5.3 ---             ASYM     Point-asymmetry index (Abraham 1996)
103- 107  F5.2 ---             Redshift Redshift from detected emission lines
109- 114  F6.1 10-18ergs/cm2/s Ha_Fl    H{alpha} line flux
116- 120  F5.1 10-18ergs/cm2/s Ha_Fer   H{alpha} line flux error
122- 127  F6.1 0.1nm           Ha_EW    H{alpha} equivalent width
129- 133  F5.1 0.1nm           Ha_Wer   H{alpha} equivalent width error
135- 140  F6.1 ---             Ha_SN    H{alpha} signal-to-noise ratio
142- 145  F4.1 10-18ergs/cm2/s Ha_Cont  H{alpha} continuum level
147- 152  F6.1 10-18ergs/cm2/s O3_Fl    [OIII]+Hb line flux
154- 158  F5.1 10-18ergs/cm2/s O3_Fer   [OIII]+Hb line flux error
160- 165  F6.1 0.1nm           O3_EW    [OIII]+Hb equivalent width
167- 171  F5.1 0.1nm           O3_Wer   [OIII]+Hb equivalent width error
173- 178  F6.1 ---             O3_SN    [OIII]+Hb signal-to-noise ratio
180- 183  F4.1 10-18ergs/cm2/s O3_Cont  [OIII]+Hb continuum level
185- 190  F6.1 10-18ergs/cm2/s O2_Fl    [OII] line flux
192- 196  F5.1 10-18ergs/cm2/s O2_Fer   [OII] line flux error
198- 203  F6.1 0.1nm           O2_EW    [OII] equivalent width
205- 209  F5.1 0.1nm           O2_Wer   [OII] equivalent width error
211- 216  F6.1 ---             O2_SN    [OII] signal-to-noise ratio
218- 221  F4.1 10-18ergs/cm2/s O2_Cont  [OII] continuum level
223- 223  A1   ---             R        Reliability of line identification:
					'a'='Good', 'b'='OK', 'c'='Uncertain'
225- 239  A15  ---             Comment  Symbols are as follows:
					'BCG'='Blue Compact Galaxy',
					'S'='Spiral', 'Ir'='Irregular',
					'HII'='HII region', '#c'='# components'
-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
  1 01:30:14.629 -16:04:23.08            20.84 0.01 20.61 0.01            7.436 5.306 -85.0 0.320 0.437  0.47  697.1  33.0   21.1   1.0   21.1 33.0  623.5  38.9   19.5   1.2   16.0 32.0                                       c 2arm S          
  2 01:30:16.373 -16:05:44.28            22.80 0.02 22.35 0.01            3.556 3.143  -4.8 0.320 0.502  1.44                                                                               74.3  21.4   15.4   4.4    3.5  4.7 c BCG?
  3 01:30:16.538 -16:06:03.32            23.49 0.02 23.32 0.02            3.298 1.781 -37.4 0.260 0.479  0.37  244.4  35.1  101.3  14.6    7.0  2.5  205.4  28.8   53.4   7.5    7.1  3.8                                       c BCG             
  4 01:30:13.764 -16:05:01.20            24.17 0.03 23.98 0.03            2.282 1.935 -32.8 0.331 0.472  0.48   85.6  11.0  194.8  25.0    7.8  0.0  139.3  11.1  165.5  13.2   12.6  0.8                                       c BCG?
  5 01:30:10.924 -16:05:46.01            23.90 0.02 23.61 0.02            2.628 1.893 -39.7 0.224 0.491  0.40  107.1  30.0  100.9  28.3    3.6  1.0  285.5  55.8  163.1  31.9    5.1  1.7                                       b BCG,Hb          
  6 01:30:08.494 -16:04:30.80            23.98 0.03 23.42 0.03            3.109 1.919  46.6 0.298 0.495  0.77                                        200.0  15.4  582.8  45.0   13.0  0.3                                       c BCG  +7
  7 01:30:08.474 -16:04:31.79            23.18 0.02 22.55 0.02            4.155 2.393  68.2 0.394 0.495  0.76                                        396.4  26.8  344.8  23.3   14.8  1.1                                       c BCG  +6
  8 01:30:08.782 -16:04:27.41            23.98 0.03 24.26 0.03            3.109 1.919  46.6 0.298 0.495  0.50                                        315.3  33.5  275.2  29.2    9.4  1.1                                       c                 
  9 01:30:09.350 -16:04:25.68            20.88 0.01 20.75 0.01            5.256 4.326  78.4 0.541 0.643  0.62                                       2481.9  61.0  111.8   2.7   40.7 22.2  416.2  35.1   12.9   1.1   11.9 32.2 b +10?
 10 01:30:10.796 -16:05:32.51            22.54 0.01 22.28 0.01            3.350 2.753  -6.6 0.439 0.569  0.65                                        837.0  75.5  166.5  15.0   11.1  5.0  611.5  54.5   61.6   5.5   11.2  9.9 b  +9?
 11 01:30:11.538 -16:05:00.76            23.12 0.02 22.72 0.01            3.652 2.116 -23.8 0.421 0.533  0.83                                        273.6  45.0   73.9  12.1    6.1  2.9                                       c                 
 12 01:30:19.587 -16:02:47.70            23.59 0.02 23.50 0.02            2.424 1.983 -83.5 0.325 0.504  0.24  365.3  42.3  325.9  37.7    8.6  0.9  296.5  57.2  163.8  31.6    5.2  1.7                                       b BCG             
 13 01:30:22.938 -16:04:44.99            23.60 0.03 23.11 0.02            4.233 1.892  49.1 0.265 0.471  1.41                                                                              166.2  20.6  103.6  12.8    8.1  3.8 c                 
 14 01:30:21.491 -16:04:31.30            21.20 0.01 21.02 0.01            5.691 3.822 -81.3 0.573 0.627  0.60                                       1104.1  82.4   58.7   4.4   13.4 18.8  426.5  65.4   14.8   2.3    6.5 28.7 c                 
 15 01:30:21.838 -16:04:39.08            22.47 0.01 22.15 0.01            3.418 2.294 -78.6 0.440 0.564  0.99                                                                              294.3  14.5   37.0   1.8   20.3  7.9 c                 
 16 01:30:22.081 -16:05:22.37            23.36 0.02 23.04 0.02            2.770 2.482 -89.8 0.312 0.489  1.23                                                                              312.3  54.5  120.5  21.0    5.7  2.2 c BCG +17?
 17 01:30:21.827 -16:05:19.77            23.05 0.03 22.63 0.02            4.930 3.565 -73.9 0.280 0.425  1.10                                                                              307.5  88.9   88.3  25.5    3.5  3.2 b     +16?
 18 01:30:18.494 -16:03:40.86            23.53 0.02 23.12 0.02            2.549 1.906 -20.8 0.440 0.557  0.73                                        339.1  58.9  165.8  28.8    5.8  2.0  109.6  24.9   46.8  10.6    4.4  2.4 b BCG             
 19 01:30:14.132 -16:03:12.22            22.09 0.01 21.91 0.01            7.852 2.714 -12.6 0.341 0.422  0.53                                        711.7  59.8  113.3   9.5   11.9  6.3  108.2   5.4   16.1   0.8   19.9  6.7 b 2c +CG          
 20 01:30:14.379 -16:03:04.39            22.07 0.01 21.80 0.01            9.530 3.642  39.8 0.239 0.347  0.30  229.8  57.5  100.3  25.1    4.0  2.3  371.2  24.9   66.7   4.5   14.9  5.5                                       b                 
 21 01:30:16.461 -16:03:52.36            23.41 0.03 23.03 0.02            4.570 2.126  79.1 0.263 0.435  0.35  396.7  99.5  263.6  66.1    4.0  1.4  760.8 168.2  334.0  73.9    4.5  2.3                                       b
 22 01:30:14.643 -16:02:57.18            22.66 0.01 22.39 0.01            2.329 2.223  39.9 0.499 0.612  0.27 1989.7 147.3  922.2  68.3   13.5  2.2 6409.0 276.9 2124.9  91.8   23.1  3.0                                       a BCG             
 23 01:30:16.499 -16:03:42.02            23.12 0.02 22.82 0.02            5.386 2.782  42.7 0.272 0.377  0.41                                        564.3 102.2  224.2  40.6    5.5  2.5                                       c                 
 24 02:27:16.387 -40:55:55.27 23.75 0.02                                  2.811 2.065 -27.2 0.436 0.573  0.93                                                                               68.6   6.2   93.2   8.4   11.1  0.7 c
 25 02:27:15.433 -40:55:18.17 21.89 0.01                                  12.72 4.461  -9.6 0.278 0.400  0.21  137.2  35.9   46.2  12.1    3.8  3.0                                                                             c +27?
 26 02:27:15.654 -40:55:23.82 24.12 0.02                                  2.197 1.617  -8.0 0.331 0.561  0.86                                         23.3   1.2   69.6   3.6   19.5  0.3   15.2   1.6   37.1   3.8    9.8  0.4 c BCG
 27 02:27:15.419 -40:55:17.50 24.52 0.04                                  2.952 2.008 -28.7 0.315 0.438  0.12   38.5   0.3  398.7   3.3  120.8  0.1   66.1   0.6  249.4   2.4  103.1  0.3                                       b BCG  +25?
 28 02:27:17.058 -40:55:36.68 23.80 0.02                                  3.381 1.855  47.4 0.372 0.514  0.62                                         34.2   2.2   93.5   6.0   15.6  0.4   15.5   2.6   31.2   5.3    5.9  0.5 b                 
 29 02:27:14.412 -40:54:44.20 23.37 0.03                                  7.021 2.260 -14.6 0.265 0.364  0.65                                         16.2   2.5   32.8   5.1    6.4  0.5   24.6   2.5   39.0   4.0    9.7  0.6 c                 
 30 02:27:19.975 -40:55:40.17 23.91 0.02                                  2.611 1.960  44.6 0.249 0.441  1.13                                                                               11.6   1.1   40.4   4.0   10.2  0.3 c                 
 31 02:27:15.472 -40:54:23.00 21.68 0.01                                  7.026 3.327 -48.9 0.368 0.486  0.08   53.2   8.7   18.5   3.0    6.1  2.9                                                                             c >2c             
 32 02:27:24.915 -40:55:42.43 20.91 0.01                                  7.897 6.955 -27.7 0.320 0.431  0.21   26.5   4.5    7.3   1.2    5.9  3.6                                                                             b 2c +34?
 33 02:27:22.570 -40:54:59.98 23.66 0.03                                  6.026 2.322  -3.7 0.227 0.446  0.86                                                                               16.7   1.0   80.7   5.0   16.2  0.2 c                 
 34 02:27:24.908 -40:55:42.98 23.99 0.02                                  1.973 1.936  59.0 0.172 0.357  0.20   14.6   0.4  119.9   3.2   37.5  0.1    9.4   1.2   94.3  12.4    7.6  0.1                                       b HII in 32?
 35 02:27:23.527 -40:55:18.63 23.84 0.02                                  3.437 1.959  55.3 0.202 0.380  0.43                                         30.3   1.2  235.9   9.0   26.1  0.1                                       c                 
 36 02:27:23.648 -40:55:24.51 23.49 0.02                                  2.939 2.534 -16.7 0.302 0.445  0.40   36.8   1.2   87.6   2.8   31.8  0.4   14.3   1.4   28.2   2.7   10.6  0.5                                       b                 
 37 02:27:19.879 -40:54:37.72 21.32 0.01                                  8.840 8.219  69.3 0.337 0.437  0.12   34.2  11.4   11.9   4.0    3.0  2.9                                                                             c                 
 38 02:27:20.499 -40:54:44.31 23.04 0.01                                  4.909 2.334 -35.1 0.314 0.454  0.25   54.4   1.5   73.3   2.1   35.2  0.7                                                                             c                 
 39 02:27:20.453 -40:54:53.18 24.62 0.03                                  1.504 1.403  41.7 0.305 0.621  0.67                                        240.5   0.5 2405.0   5.0  483.9  0.1    7.6   0.2   51.6   1.6   32.4  0.1 b                 
 40 02:27:21.465 -40:55:12.34 24.31 0.02                                  1.907 1.892 -35.6 0.354 0.495  0.47                                         49.8   1.1  210.1   4.5   47.1  0.2                                       c BCG
 41 02:27:25.784 -40:56:25.03 25.16 0.04                                  1.933 1.425  31.8 0.225 0.495  1.12                                                                               43.5   0.4  282.0   2.7  104.4  0.2 c BCG
 42 02:27:21.228 -40:55:17.71 23.21 0.02                                  4.788 4.323  -7.6 0.248 0.363  1.14                                                                               23.6   2.2   55.9   5.1   11.0  0.4 c 2c              
 43 02:27:24.890 -40:55:27.10 24.32 0.04                                  3.236 1.623 -53.4 0.235 0.373  0.09   26.7   0.4  267.0   4.0   66.7  0.1                                                                             c +?              
 44 02:27:20.410 -40:54:21.65 23.42 0.02                                  4.694 1.779 -58.9 0.280 0.442  0.61                                         74.8   2.9  549.8  21.4   25.7  0.1                                       c 3c              
 45 02:27:13.790 -40:53:40.86 21.03 0.01                                  7.164 5.722 -75.1 0.495 0.573  0.59                                        294.0  22.2   53.5   4.0   13.2  5.5  106.6  18.5   12.7   2.2    5.8  8.4 b 2c              
 46 02:27:25.964 -40:55:14.59 19.29 0.01                                  18.14 7.700 -44.8 0.382 0.514  0.16  195.2  34.4   10.2   1.8    5.7 19.1   30.9  10.3    1.4   0.5    3.0 21.5                                       c >3c             
 47 02:27:20.352 -40:53:10.48 23.55 0.02                                  2.994 2.446 -54.5 0.376 0.539  0.76                                         55.8   2.3  196.3   8.0   24.4  0.3   30.4   2.2  101.9   7.5   13.5  0.3 b BCG
 48 02:27:22.807 -40:54:04.61 18.95 0.01                                  16.03 9.842 -73.5 0.602 0.650  0.12 1006.7  29.0   27.1   0.8   34.7 37.1                                                                             c >2c             
 49 02:27:22.290 -40:54:18.77 20.24 0.01                                  7.157 5.492  13.6 0.593 0.637  0.31 1467.5 343.3  197.5  46.2    4.3  7.4  215.4  36.2   23.2   3.9    5.9  9.3                                       b                 
 50 02:27:24.013 -40:54:48.68 25.90 0.11                                  2.610 1.716  -1.7 0.136 4.198  0.99                                                                               29.8   0.2 1243.0   8.1  154.0  0.0 c BCG
 51 02:27:17.913 -40:53:02.46 23.19 0.01                                  3.601 3.044  72.1 0.279 0.467  0.47                                         97.3   2.7  157.3   4.4   35.7  0.6                                       c
 52 02:27:17.845 -40:53:03.90 23.79 0.03                                  4.769 2.898  -2.5 0.175 0.386  0.50                                         20.9   1.1   70.4   3.7   19.1  0.3                                       c
 53 02:27:20.379 -40:54:12.75 24.38 0.01                                  6.250 3.120  62.9 0.296 0.458  0.21   40.3   0.8  157.9   3.2   49.2  0.3                                                                             c HII
 54 02:27:17.594 -40:53:34.35 23.88 0.02                                  2.711 1.975  14.8 0.343 0.546  0.92                                         79.5   1.5  296.4   5.6   52.9  0.3   27.9   1.8   67.6   4.3   15.5  0.4 b                 
 55 02:27:10.105 -40:57:12.34 24.67 0.03                                  1.544 1.496   1.0 0.371 1.000  1.17                                                                               35.1   1.2  204.7   7.3   28.2  0.2 c BCG
 56 02:27:11.865 -40:57:34.44 22.82 0.02                                  7.168 5.183 -10.8 0.198 0.418  0.75                                         18.2   2.2   27.7   3.4    8.1  0.7   33.9   2.7   53.9   4.3   12.6  0.6 c >2c             
 57 02:27:08.030 -40:56:35.68 24.29 0.06                                  3.230 2.657 -19.1 0.205 0.483  0.73                                         76.0   4.0  162.2   8.5   19.0  0.5   15.5   2.4   33.3   5.3    6.3  0.5 b                 
 58 02:27:05.059 -40:55:50.62 25.10 0.06                                  2.276 1.440  11.1 0.241 0.435  0.66                                         47.4   0.4  724.8   5.6  129.4  0.1                                       c BCG
 59 02:27:09.093 -40:56:43.94 22.36 0.01                                  5.822 3.967  61.9 0.312 0.375  0.49   69.0   7.8   63.8   7.3    8.8  1.1  131.2  15.5  112.4  13.2    8.5  1.2   33.6   7.2   14.7   3.1    4.7  2.3 b HII
 60 02:27:06.969 -40:56:15.96 23.97 0.03                                  3.605 2.146   9.6 0.312 0.496  1.01                                         15.1   0.4   99.6   2.5   39.8  0.2   20.3   0.5  129.4   3.1   41.7  0.2 c                 
 61 02:27:08.779 -40:56:31.84 24.26 0.04                                  2.961 1.767  17.9 0.196 0.358  1.25                                                                               19.6   1.2   83.8   5.0   16.7  0.2 c                 
 62 02:27:16.575 -40:58:03.60 19.91 0.01                                  8.426 7.945 -25.3 0.466 0.544  0.33 2022.3  80.8  219.1   8.8   25.0  9.2                                                                             c                 
 63 02:27:08.616 -40:56:08.74 23.43 0.01                                  2.938 1.753 -31.9 0.438 0.621  0.65                                        308.0   7.7 1098.9  27.5   40.0  0.3   17.2   5.7   31.8  10.6    3.0  0.5 b
 64 02:27:14.041 -40:57:14.93 22.00 0.01                                  6.015 5.002 -63.6 0.312 0.469  0.58                                         31.2   6.6   19.6   4.1    4.7  1.6   55.1  14.0   26.0   6.6    3.9  2.1 b                 
 65 02:27:14.635 -40:57:08.90 22.26 0.01                                  5.395 4.274 -81.2 0.313 0.535  0.56                                         50.6  14.8   47.6  13.9    3.4  1.1   31.5  10.4   23.9   7.9    3.0  1.3 c                 
 66 02:27:15.009 -40:57:13.49 24.45 0.03                                  3.260 1.970 -28.0 0.142 0.385  0.57                                         24.6   1.5   85.5   5.2   16.4  0.3   11.2   1.7   22.5   3.4    6.6  0.5 b +67
 67 02:27:15.011 -40:57:13.83 23.20 0.02                                  4.743 3.231  24.8 0.142 0.385  0.57                                         10.8   0.9   59.7   5.2   11.5  0.2   66.1   1.8  240.1   6.6   36.6  0.3 b +66
 68 02:27:12.627 -40:56:32.12 24.57 0.04                                  2.398 1.581 -89.5 0.277 0.460  0.28   17.7   0.8  105.2   4.6   23.0  0.2   39.9   1.1  160.5   4.3   37.3  0.2                                       b                 
 69 02:27:14.860 -40:56:50.53 23.63 0.03                                  5.824 2.136 -34.8 0.265 0.441  0.76                                         54.6   2.3  170.6   7.1   24.1  0.3   20.9   2.1   55.1   5.5   10.1  0.4 b HII
 70 02:27:09.864 -40:55:35.57 24.17 0.03                                  2.488 1.807  -6.1 0.250 0.475  1.22                                                                               45.7   0.7  224.4   3.3   68.0  0.2 c BCG
 71 02:27:16.905 -40:56:45.14 23.56 0.02                                  2.833 1.714 -47.5 0.318 0.548  0.57                                         29.4   2.3   90.7   7.2   12.6  0.3   25.8   2.3   77.5   6.8   11.4  0.3 b 2c              
 72 02:27:14.676 -40:56:11.25 22.77 0.01                                  3.214 2.537 -22.4 0.421 0.528  0.50                                         81.6   5.3   91.5   6.0   15.3  0.9                                       c                 
 73 02:27:14.953 -40:56:20.86 23.27 0.01                                  2.329 1.989  37.6 0.492 0.616  1.13                                                                               36.4   2.3   68.6   4.3   16.0  0.5 c                 
 74 02:27:10.598 -40:55:25.18 21.73 0.01                                  7.264 3.013  78.8 0.440 0.561  0.30  166.1  28.5   81.1  13.9    5.8  2.0  186.8  37.6   67.6  13.6    5.0  2.8                                       b >2c             
 75 02:27:10.614 -40:55:28.99 20.23 0.01                                  8.205 7.430 -88.2 0.459 0.525  0.83                                        315.0  92.3   38.2  11.2    3.4  8.2                                       c 2c              
 76 02:27:19.259 -40:57:41.79 23.01 0.01                                  3.214 2.065 -58.0 0.506 0.634  0.34  135.4   1.7  851.5  10.4   81.9  0.2  440.1   5.5  909.0  11.3   80.7  0.5                                       a                 
 77 02:27:15.580 -40:57:04.30 21.67 0.01                                  5.074 3.313   3.0 0.465 0.666  0.82                                        152.1  20.3   79.8  10.7    7.5  1.9   83.8  24.2   34.9  10.1    3.5  2.4 b                 
 78 02:27:16.330 -40:57:24.32 23.72 0.02                                  3.491 2.238 -56.5 0.291 0.469  0.63                                         81.1   1.3  413.8   6.5   63.7  0.2    1.6   0.5    8.5   2.8    3.0  0.2 a                 
 79 02:27:17.609 -40:57:45.98 24.39 0.03                                  2.386 1.647   5.7 0.332 0.632  0.36   70.4   1.3  703.7  12.8   55.0  0.1  105.2   1.0  533.2   5.0  107.1  0.2                                       a                 
 80 02:27:12.790 -40:55:15.87 23.31 0.03                                  6.098 3.178  29.5 0.251 0.374  0.48   11.9   1.0  118.5  10.0   11.9  0.1   68.0   1.6  680.1  16.1   42.2  0.1                                       c
 81 02:27:07.994 -40:54:47.50 22.01 0.01                                  3.561 3.236 -71.4 0.477 0.570  0.74                                        246.1  17.8  142.2  10.3   13.8  1.7   25.8   7.2   24.5   6.8    3.6  1.1 b red.cont.       
 82 02:27:07.873 -40:54:30.45 21.63 0.01                                  6.546 5.311 -85.0 0.384 0.502  1.51                                                                               37.7   8.7   22.5   5.2    4.3  1.7 c >3c             
 83 02:27:10.741 -40:54:24.83 23.06 0.02                                  5.913 2.356  65.7 0.308 0.501  1.10                                                                               38.6   4.1   70.4   7.6    9.3  0.5 c 2c?             
 84 02:27:11.288 -40:54:33.11 23.64 0.03                                  4.016 3.427  13.9 0.352 0.594  0.75                                        118.5   1.3 1185.0  13.5   87.8  0.1                                       c
 85 07:26:56.555 +69:15:32.52            24.37 0.04 24.40 0.07            1.361 1.287 -90.0 0.415 0.638  0.03   93.5   0.7  762.8   5.5  138.7  0.1                                                                             c BCG
 86 07:26:53.428 +69:16:36.27            24.65 0.07 24.06 0.09            1.842 1.613 -53.1 0.176 0.331  0.68                                         52.2   1.6  329.7   9.8   33.6  0.2   36.5   1.6  243.0  10.5   23.2  0.2 c BCG
 87 07:26:54.269 +69:17:38.31            24.12 0.05 24.01 0.10            2.599 1.544 -52.2 0.278 0.427  0.59                                         45.1   0.7  199.6   2.9   68.8  0.2   37.8   0.6  174.7   2.6   67.2  0.2                   
 88 07:27:03.456 +69:17:25.98            24.78 0.07 24.54 0.11            1.643 1.452 -62.6 0.347 0.520  0.39   15.5   0.2  664.8  10.4   63.9  0.0   65.6   1.0  858.3  13.1   65.4  0.1                                       b                 
 89 07:27:08.060 +69:16:05.21            22.45 0.02 22.23 0.04            10.25 2.371 -39.4 0.233 0.318  0.10  161.5  22.2  164.6  22.6    7.3  1.0                                                                             c I               
 90 07:27:04.597 +69:15:30.60            23.81 0.04 23.74 0.07            3.201 1.815  28.3 0.202 0.338  0.99                                                                               45.7   1.6  464.5  16.1   28.8  0.1 c                 
 91 07:26:59.557 +69:17:00.12            24.23 0.04 24.40 0.09            1.943 1.546  50.8 0.356 0.478  0.53                                         30.2   0.8  302.0   8.4   36.2  0.1   12.0   0.7  120.0   7.4   16.1  0.1 b                 
 92 07:26:32.046 +69:16:53.53            21.43 0.02 21.35 0.04            11.27 8.878  -0.9 0.194 0.466  0.54  393.1  60.8  327.6  50.7    6.5  1.2   73.4  23.8   61.2  19.9    3.1  1.2  121.9  33.4   99.3  27.2    3.7  1.2 b +93?
 93 07:26:32.248 +69:16:54.26            22.79 0.04 22.90 0.09            3.815 2.041  37.6 0.361 0.478  0.55  124.7   4.9  225.1   8.9   25.3  0.6   37.7   2.5  113.9   7.6   15.0  0.3   20.4   4.8   28.9   6.9    4.2  0.7 b +92?
 94 07:26:38.687 +69:15:20.72            24.16 0.05 24.00 0.08            2.090 1.448 -19.7 0.290 0.430  1.10                                                                               10.8   0.7   57.1   3.5   16.3  0.2 c                 
 95 07:26:33.733 +69:17:03.71            23.27 0.02 22.26 0.03            4.627 2.801  -2.8 0.344 0.366  0.98                                         95.7   1.9  856.1  17.1   50.1  0.1   66.6   7.5  106.2  11.9    8.9  0.6 b
 96 07:26:40.200 +69:15:23.06            22.66 0.01 22.44 0.02            2.644 2.277 -30.9 0.472 0.571  0.25   53.3   9.0   62.6  10.6    5.9  0.9   27.5   8.9   24.3   7.9    3.1  1.1                                       b BCG             
 97 07:26:41.410 +69:15:01.79            24.34 0.05 23.99 0.08            1.763 1.469  -3.6 0.313 0.630  1.00                                                                               34.8   0.5  321.8   4.4   73.5  0.1 c BCG
 98 07:26:38.708 +69:16:39.26            24.44 0.05 23.82 0.06            1.674 1.531 -43.4 0.309 0.524  0.76                                        150.3   3.9  480.8  12.4   38.9  0.3    8.7   2.5   23.9   6.9    3.5  0.4 b BCG             
 99 07:26:43.995 +69:17:31.47            22.80 0.02 22.71 0.04            3.296 2.775  20.3 0.251 0.392  0.52   71.4   2.2  257.3   7.9   32.6  0.3  153.6   6.3  277.4  11.4   24.3  0.6   46.2   4.6   58.2   5.8   10.0  0.8 b                 
100 07:26:48.597 +69:15:59.17            23.78 0.04 23.40 0.05            3.439 1.521 -40.9 0.238 0.398  1.15                                                                               39.6   1.3  165.4   5.4   30.3  0.2 c                 
101 07:26:41.270 +69:17:27.92            22.99 0.02 22.72 0.03            3.624 2.153  45.8 0.300 0.515  0.85                                        169.8   5.3  497.4  15.5   32.1  0.3   53.2   7.0   99.3  13.1    7.6  0.5 b                 
102 07:26:39.245 +69:17:43.89            21.35 0.01 21.27 0.01            2.009 1.924  82.3 0.801 0.782  0.12  531.0  50.3  150.0  14.2   10.6  3.5                                                                             c BCG
103 07:26:45.306 +69:15:22.60            22.96 0.03 22.12 0.03            6.477 2.572  27.7 0.255 0.419  0.30  233.9  18.1  289.4  22.4   12.9  0.8  768.9  32.3  671.0  28.2   23.8  1.1                                       a 2c +105
104 07:26:48.396 +69:14:34.93            23.21 0.03 22.96 0.06            5.047 2.168  53.3 0.129 0.389  0.36   47.2   1.4  471.6  13.6   34.7  0.1  237.9   2.9 2144.5  26.1   82.2  0.1                                       b                 
105 07:26:45.425 +69:15:22.19            21.80 0.02 21.24 0.03            5.370 3.715  60.7 0.417 0.547  0.29  250.7  30.0  184.2  22.0    8.4  1.4  632.4  47.0  369.8  27.5   13.4  1.7                                       a +103
106 07:26:45.008 +69:15:21.59            22.14 0.01 21.79 0.02            4.762 3.632  33.8 0.379 0.246  1.52                                                                               54.3   7.5   37.0   5.1    7.2  1.5 c                 
107 07:26:45.309 +69:15:22.60            22.96 0.03 22.12 0.03            4.389 3.098  29.3 0.469 0.248  0.30  267.6  11.5  568.5  24.5   23.2  0.5  824.1  16.6 1160.0  23.3   49.7  0.7                                       a 5c
108 07:26:45.390 +69:15:22.08            21.80 0.02 21.24 0.03            11.83 4.825  54.8 0.272 0.200  0.30  129.4   7.9  282.8  17.4   16.3  0.5  336.0  10.6  647.3  20.5   31.6  0.5                                       a 5c
109 07:26:51.566 +69:15:06.84            23.66 0.03 22.99 0.04            2.646 2.081   9.7 0.264 0.211  1.38                                                                               24.4   4.1   56.0   9.4    5.9  0.4 c                 
110 07:26:50.824 +69:15:34.36            22.58 0.02 22.05 0.03            4.747 3.877 -82.5 0.271 0.176  0.60                                         28.7   4.8   40.6   6.9    5.9  0.7   33.3   4.5   73.7   9.8    7.5  0.5 c                 
111 07:26:50.159 +69:15:54.27            23.29 0.02 23.15 0.04            2.743 1.965  87.1 0.349 0.285  1.00                                                                               35.0   1.9   66.9   3.7   18.0  0.5 c
112 07:26:48.703 +69:16:27.26            22.40 0.02 22.03 0.04            8.042 4.319   5.3 0.263 0.200  0.56                                         47.1   9.5   50.5  10.2    5.0  0.9   24.6   6.1   32.7   8.1    4.1  0.8 c                 
113 07:26:49.097 +69:16:29.54            23.57 0.03 23.34 0.05            3.263 1.863   5.8 0.319 0.337  1.24                                                                               28.0   1.6  121.2   6.9   17.5  0.2 c                 
114 07:26:57.875 +69:15:21.90            21.78 0.01 21.49 0.02            7.319 3.842 -25.6 0.259 0.193  0.16   60.2  11.1   22.1   4.1    5.4  2.7   15.9   4.8    8.2   2.5    3.3  1.9                                       c                 
115 07:26:55.157 +69:15:29.47            23.62 0.03 23.27 0.05            2.754 1.979 -13.0 0.302 0.207  0.77                                         67.4  22.5 2360.4 786.8    3.0  0.0   66.6  21.6  159.8  51.9    3.1  0.4 c                 
116 07:26:57.821 +69:14:47.02            24.12 0.04 23.54 0.05            2.161 2.012  79.7 0.312 0.207  0.82                                        116.3  16.0 4571.5 629.7    7.3  0.0   18.2   5.2  219.4  63.0    3.5  0.1 b                 
117 07:26:29.571 +69:14:01.96            22.11 0.01 21.97 0.02            4.360 2.835  45.9 0.232 0.153  0.06  675.1  34.7 1333.3  68.4   19.5  0.5                                                                             c                 
118 07:26:27.966 +69:14:24.17            23.58 0.03 23.21 0.04            2.599 1.904   4.9 0.263 0.254  0.82                                         82.3   9.6  327.1  38.1    8.6  0.3   26.5   6.9   86.6  22.7    3.8  0.3 b                 
119 07:26:30.578 +69:13:54.75            23.19 0.04 22.80 0.06            3.971 3.342 -71.9 0.182 0.199  0.91                                         16.7   5.6   19.7   6.6    3.0  0.9   25.4   8.5   41.0  13.7    3.0  0.6 c                 
120 07:26:30.330 +69:14:03.32            21.85 0.03 21.84 0.05            8.399 7.144  45.2 0.334 0.215  0.05  291.5   8.0  209.4   5.7   36.5  1.4                                                                             c 2c              
121 07:26:25.056 +69:15:08.91            23.78 0.04 23.64 0.07            3.285 1.849 -65.5 0.329 0.214  0.60                                         24.3   4.6   78.1  14.8    5.3  0.3   38.2   3.8  105.1  10.5   10.0  0.4 c                 
122 07:26:25.581 +69:15:43.98            21.76 0.01 21.49 0.02            6.180 3.853 -84.4 0.313 0.218  0.41  113.3   7.3   36.9   2.4   15.4  3.1   87.5   8.3   37.6   3.6   10.6  2.3                                       c                 
123 07:26:39.844 +69:13:23.85            20.45 0.00 20.26 0.01            7.183 4.645 -59.2 0.433 0.272  0.61                                       1539.9  29.6  241.4   4.6   52.0  6.4  175.8  16.3   21.4   2.0   10.8  8.2 a                 
124 07:26:37.059 +69:14:07.81            23.03 0.03 22.82 0.04            4.434 3.583  21.0 0.206 0.193  0.58                                         56.9   6.5  119.2  13.5    8.8  0.5   17.7   4.5   46.9  11.8    4.0  0.4 c                 
125 07:26:31.177 +69:15:50.07            21.56 0.01 21.38 0.02            10.60 2.865  87.8 0.232 0.186  0.12  229.7  14.7   56.3   3.6   15.7  4.1                                                                             c 2c              
126 07:26:38.153 +69:15:04.18            20.84 0.01 20.48 0.01            6.994 5.443 -39.3 0.353 0.239  0.11  107.5  22.1   19.9   4.1    4.9  5.4                                                                             c                 
127 07:26:36.408 +69:15:15.73            20.64 0.00 20.27 0.01            6.526 4.831 -53.4 0.418 0.246  0.33  472.0  28.9   45.5   2.8   16.3 10.4                                                                             c                 
128 07:26:45.409 +69:13:27.86            21.47 0.01 21.11 0.02            10.73 5.115 -27.7 0.283 0.202  0.32  107.1   8.1  144.6  11.0   13.2  0.7   88.3   8.4   69.8   6.6   10.6  1.3                                       c                 
129 07:26:46.629 +69:14:42.46            23.13 0.02 22.72 0.03            3.204 2.410 -66.5 0.326 0.233  0.84                                         28.4   5.4   59.0  11.2    5.3  0.5   18.8   5.9   41.7  13.1    3.2  0.5 c                 
130 08:08:54.445 +06:43:02.55 23.64 0.01                       24.44 0.01 2.309 1.861  71.7 0.363 0.525  0.73                                         47.0   6.0  111.2  14.3    7.8  0.4   48.3   8.3   87.5  15.0    5.8  0.6 c                 
131 08:09:01.765 +06:43:38.25 25.21 0.06                       26.09 0.04 2.046 1.395   1.8 0.174 0.288  0.95                                                                               10.6   0.4   54.3   2.0   26.7  0.2 c BCG
132 08:09:06.257 +06:44:04.79 23.44 0.01                       24.14 0.01 2.680 2.425 -58.1 0.375 0.465  0.32   39.0   1.0  390.0  10.4   37.5  0.1   31.0   1.9  112.0   6.7   16.7  0.3                                       b                 
133 08:09:05.560 +06:44:01.26 25.82 0.11                       26.04 0.05 2.083 1.432  73.4 0.181 0.264  0.77                                         18.5   1.0  185.0   9.7   19.0  0.1   15.2   1.1  164.9  12.1   13.6  0.1 c                 
134 08:08:59.830 +06:43:37.50 23.94 0.04                       25.35 0.05                                1.01                                                                               18.6   2.4   35.2   4.6    7.7  0.5 c GRB021211       
135 08:09:04.101 +06:43:58.61 24.17 0.02                       25.93 0.02 3.446 1.727  79.2 0.170 0.261  0.67                                         44.0   0.9  439.7   9.2   47.8  0.1   14.5   0.7  144.8   7.4   19.4  0.1 c                 
136 08:09:03.252 +06:43:55.20 24.10 0.02                       24.79 0.02 4.420 1.921  63.4 0.164 0.359  0.60                                          4.3   0.9   16.9   3.4    5.0  0.3   22.5   0.7  132.8   4.4   30.0  0.2 c 3c              
137 08:09:00.254 +06:43:41.28 22.33 0.01                       23.23 0.01 4.366 2.745   8.7 0.415 0.439  0.85                                         16.8   3.2   21.9   4.2    5.3  0.8   13.7   4.5   12.7   4.2    3.1  1.1 c BCG
138 08:09:05.942 +06:44:18.10 19.50 0.01                       20.38 0.01 16.87 4.806  74.6 0.273 0.502  0.10  291.1  12.1   27.3   1.1   24.1 10.7                                                                             c                 
139 08:08:56.426 +06:43:24.67 24.75 0.04                       25.32 0.03 2.956 1.762  65.5 0.205 0.278  1.38                                                                               25.8   3.2   79.7  10.0    8.0  0.3 c                 
140 08:08:55.849 +06:43:21.99 24.06 0.02                       24.64 0.02 3.342 2.028  17.1 0.219 0.333  0.71                                                                               19.8   2.2   36.3   4.0    9.2  0.5 c                 
141 08:08:55.685 +06:43:23.26 23.72 0.01                       24.24 0.01 4.501 1.942  50.1 0.388 0.528  0.82                                         10.7   1.5   18.2   2.6    7.0  0.6   20.5   1.8   33.3   2.9   11.5  0.6 c                 
142 08:08:58.531 +06:43:36.12 23.61 0.01                       24.25 0.01 2.351 1.882 -12.7 0.496 0.511  0.35   63.7   3.3  103.9   5.3   19.5  0.6  170.7   3.2  355.0   6.6   54.0  0.5                                       b                 
143 08:09:00.384 +06:43:44.98 24.54 0.02                       25.10 0.02 2.502 1.671 -22.9 0.272 0.409  0.82                                         14.9   0.9  148.5   9.0   16.6  0.1    7.3   0.5   73.3   4.6   15.9  0.1 c
144 08:09:01.140 +06:43:51.36 25.35 0.04                       26.19 0.06 2.016 0.963  68.4 0.205 0.155  0.80                                         23.4   0.8  163.1   5.8   28.1  0.1   17.6   0.9   97.2   5.2   18.7  0.2 c                 
145 08:08:55.521 +06:43:24.09 22.83 0.01                       23.97 0.01 2.175 2.014  84.8 0.587 0.645  0.15   20.8   4.7   23.0   5.2    4.4  0.9  305.7   7.3  315.7   7.5   42.1  1.0                                       c                 
146 08:09:04.026 +06:44:04.55 23.52 0.01                       24.29 0.01 2.408 2.186 -27.8 0.522 0.565  1.25                                                                               59.8   2.1  159.0   5.6   28.4  0.4 c BCG
147 08:09:04.526 +06:44:11.70 24.08 0.02                       24.75 0.02 5.378 1.851  13.9 0.169 0.290  0.90                                                                               14.5   0.7   65.5   3.1   21.1  0.2 c                 
148 08:08:56.032 +06:43:36.15 23.44 0.01                       24.25 0.01 2.698 2.601 -12.5 0.346 0.456  0.78                                                                               22.0   2.5   32.9   3.8    8.7  0.7 c                 
149 08:08:56.899 +06:43:43.21 23.25 0.02                       23.68 0.02 8.504 4.623  25.7 0.294 0.355  0.75                                                                               16.4   3.6   16.1   3.5    4.6  1.0 c +151
150 08:08:59.533 +06:43:54.13 24.87 0.02                       25.85 0.04 1.792 1.400 -17.7 0.327 0.479  0.77                                         46.5   0.7  465.0   6.9   67.4  0.1   14.3   0.4  143.0   3.7   38.8  0.1 b                 
151 08:08:56.898 +06:43:43.70 23.35 0.01                       24.34 0.02 4.989 2.313  19.9 0.295 0.394  0.74                                                                                6.1   1.7   12.2   3.4    3.6  0.5 c +149
152 08:09:03.260 +06:44:14.20 24.60 0.02                       25.32 0.02 2.046 1.541  16.0 0.275 0.400  0.69                                         87.7   0.7  876.9   7.2  121.8  0.1    2.1   0.1   21.5   1.5   14.3  0.1 b
153 08:09:01.415 +06:44:07.14 24.55 0.02                       25.61 0.04 2.940 1.989 -27.1 0.141 0.204  0.61                                         11.5   0.2  114.7   1.9   62.0  0.1    4.1   0.2   40.6   1.5   26.2  0.1 c                 
154 08:08:54.177 +06:43:35.66 24.67 0.02                       25.21 0.02 2.286 1.619 -55.9 0.284 0.479  0.88                                                                               10.0   0.5   49.6   2.5   20.1  0.2 c                 
155 08:09:03.971 +06:44:25.12 23.05 0.01                       23.78 0.01 7.724 3.296  13.3 0.206 0.328  0.87                                                                               11.8   0.7   43.8   2.6   16.9  0.3 c                 
156 08:08:59.815 +06:44:08.87 24.42 0.02                       24.88 0.02 2.722 1.476 -10.6 0.411 0.517  0.70                                         30.5   0.6  417.6   7.8   53.7  0.1   17.1   0.8  133.8   6.2   21.6  0.1 b                 
157 08:08:56.625 +06:43:54.33 23.86 0.01                       24.81 0.02 2.165 1.921  39.2 0.322 0.463  0.67                                         69.3   0.7  564.6   5.7   99.6  0.1   25.5   0.8  114.0   3.7   30.8  0.2 b                 
158 08:09:04.734 +06:44:34.71 21.98 0.01                       22.96 0.01 9.362 3.571 -43.7 0.209 0.363  0.78                                                                               25.4   4.2   36.7   6.0    6.1  0.7 c 3c +161?
159 08:09:02.729 +06:44:26.25 22.78 0.01                       23.63 0.01 8.148 2.379  85.6 0.161 0.276  0.67                                        175.5   3.1 1708.2  30.0   56.9  0.1   30.6   4.2   83.2  11.5    7.3  0.4 b 4c              
160 08:08:56.791 +06:44:28.54                                  19.51 0.01 40.24 12.50  63.6 0.408 0.447  0.22  521.6 142.1   11.0   3.0    3.7 47.4                                                                             c                 
161 08:09:04.798 +06:44:34.84 24.94 0.03                       25.15 0.03 2.873 2.096 -54.6 0.364 0.450  0.72                                        115.8   1.4  507.3   6.0   84.5  0.2   19.6   0.5  195.9   5.0   39.0  0.1 b                 
162 08:08:56.987 +06:43:59.78 24.65 0.02                       26.45 0.06 1.385 1.344  73.6 0.274 0.403  1.12                                                                                8.0   0.2   59.1   1.8   32.8  0.1 c                 
163 08:09:01.540 +06:44:26.92 23.77 0.02                       24.36 0.02 8.194 1.674 -53.5 0.241 0.343  0.61                                         24.5   1.8  116.8   8.7   13.4  0.2   11.0   1.1   84.7   8.7    9.7  0.1 c                 
164 08:08:57.292 +06:44:06.30 22.71 0.01                       23.58 0.01 5.935 4.064  42.6 0.238 0.321  0.57                                         28.9   4.5   47.5   7.4    6.4  0.6                                       c                 
165 08:08:53.430 +06:43:47.72                                  24.40 0.02 5.038 2.188  84.7 0.295 0.391  1.10                                                                               15.9   2.5   28.7   4.4    6.4  0.6 c                 
166 08:08:56.739 +06:44:06.76 23.66 0.02                       23.88 0.02 7.687 3.728 -83.7 0.125 0.268  0.85                                         46.4   5.6  103.0  12.5    8.2  0.5   69.5   8.2  117.6  13.9    8.5  0.6 c                 
167 08:09:01.271 +06:44:27.11 20.46 0.04                       21.71 0.01 5.940 2.793  84.3 0.226 0.248  0.70                                         45.4   5.1   74.2   8.3    8.9  0.6   23.6   6.4   22.0   6.0    3.7  1.1 c HII
168 08:09:01.827 +06:45:22.58                                  22.28 0.01 9.875 5.759 -33.6 0.271 0.424  0.56                                         58.8   9.2   45.5   7.1    6.4  1.3   86.3  10.0   58.9   6.8    8.7  1.5 b 2c              
169 08:09:00.596 +06:45:13.46 23.06 0.01                       26.18 0.04 1.849 1.358 -11.0 0.129 0.430  0.73                                         17.9   0.2  182.8   2.0   91.8  0.1   15.2   0.2  152.0   2.3   64.7  0.1 b                 
170 08:08:58.568 +06:44:47.35                                  24.62 0.05 4.041 1.888 -58.0 0.257 0.377  0.76                                         37.9   0.4  320.5   3.0  105.8  0.1    9.6   0.4   92.5   3.5   26.4  0.1 b
171 08:09:04.132 +06:45:02.79                                  23.31 0.01 4.739 3.413  88.0 0.296 0.428  0.74                                        218.1  35.7  116.1  19.0    6.1  1.9   20.1   5.5   10.9   3.0    3.6  1.8 b 3c              
172 08:08:57.541 +06:44:40.98                                  23.48 0.01 2.542 2.084  65.1 0.565 0.655  0.64                                        115.6   5.3  185.1   8.5   21.7  0.6   27.3   5.5   27.6   5.6    5.0  1.0 b                 
173 08:08:56.618 +06:44:17.13                                  25.34 0.02 2.046 1.649 -87.0 0.372 0.540  0.61                                        193.9   0.8 3019.9  12.1  250.0  0.1   49.5   1.0  319.9   6.4   50.1  0.2 b                 
174 08:08:58.079 +06:44:23.05 22.52 0.09                       23.72 0.01 3.485 2.487  72.0 0.395 0.496  0.57                                         25.4   6.2   24.7   6.0    4.1  1.0    2.1   0.7    1.7   0.6    3.0  1.2 b                 
175 08:08:57.919 +06:44:14.17 22.36 0.01                       23.31 0.01 4.009 2.464  50.4 0.408 0.517  0.56                                         97.9   5.0   86.9   4.4   19.6  1.1   39.5   3.3   35.0   2.9   12.0  1.1 b                 
176 08:09:00.522 +06:41:40.16 22.59 0.01                       23.15 0.01 6.540 3.960  13.4 0.231 0.359  0.95                                                                               34.7   5.0   26.9   3.9    6.9  1.3 c >4c +177?
177 08:09:00.479 +06:41:38.92 23.81 0.01                       24.45 0.01 2.562 1.908 -34.9 0.366 0.529  0.92                                                                               14.8   2.9   25.8   5.1    5.1  0.6 c   +176?
178 08:09:01.319 +06:41:48.53 23.29 0.02                       24.01 0.02 6.342 3.072 -81.9 0.211 0.284  0.90                                        175.1   0.5 1751.1   4.8  364.8  0.1                                       c >3c
179 08:09:07.354 +06:42:28.04 20.25 0.01                       20.89 0.01 15.64 12.04  -2.0 0.355 0.444  0.23   58.7  19.3    9.1   3.0    3.0  6.4   63.9   2.5    7.5   0.3   25.6  8.5                                       c S >5c           
180 08:09:04.173 +06:42:03.19 24.01 0.05                       24.40 0.02 4.793 3.376  -0.5 0.128 0.392  0.53                                         25.9   1.3   93.6   4.7   19.7  0.3   20.9   1.3   53.8   3.2   16.7  0.4 c S/Irr           
181 08:08:58.663 +06:41:35.96 24.72 0.04                       25.88 0.04 2.675 1.491 -18.5 0.232 0.347  1.14                                                                                6.7   0.4   41.0   2.5   16.4  0.2 c                 
182 08:09:06.404 +06:42:15.61 24.09 0.01                       24.74 0.01 2.698 1.894  41.9 0.251 0.435  0.60                                         48.1   0.7  273.4   4.0   69.2  0.2    5.9   0.4   30.7   2.1   14.6  0.2 b S/Irr           
183 08:09:00.619 +06:41:49.30 22.95 0.01                       23.89 0.01 5.856 2.813  -7.9 0.174 0.340  1.20                                                                              129.8  18.8  229.5  33.2    6.9  0.6 c 2c
184 08:08:59.521 +06:41:42.94 25.35 0.04                       25.88 0.04 1.889 1.666 -69.8 0.218 0.373  0.83                                                                               12.0   0.4   68.3   2.5   27.3  0.2 c                 
185 08:09:01.230 +06:41:59.61 20.59 0.01                       21.43 0.01 9.810 6.885 -17.0 0.268 0.378  0.32  330.1  95.3   57.5  16.6    3.5  5.7  112.0  14.1   14.2   1.8    7.9  7.9                                       b >2c             
186 08:09:05.267 +06:42:24.37 25.36 0.03                       25.76 0.02 2.088 1.534  27.8 0.285 0.416  0.85                                         24.0   0.3  240.0   3.2   74.1  0.1   10.3   0.1  177.3   2.4   73.3  0.1 c                 
187 08:09:02.183 +06:42:11.75 22.01 0.01                       22.93 0.01 6.253 2.349  55.1 0.320 0.469  0.55  272.5  12.7  177.1   8.3   21.4  1.5  321.8  18.0  206.0  11.5   17.9  1.6   91.6  19.0   38.0   7.9    4.8  2.4 b 2c              
188 08:08:58.750 +06:41:53.13 24.48 0.02                       24.96 0.02 3.532 2.270  53.0 0.223 0.356  1.10                                                                               14.3   0.7  143.0   7.3   19.6  0.1 c S/Irr           
189 08:09:00.518 +06:42:02.63 23.96 0.01                       24.25 0.01 3.598 2.410  37.8 0.433 0.559  0.61                                        151.9   3.0  955.3  18.6   51.2  0.2   44.2   3.8  125.6  10.7   11.7  0.4 a +191+192
190 08:09:07.813 +06:42:38.42 24.70 0.02                       25.45 0.03 3.017 1.610   1.1 0.211 1.000  1.37                                                                               51.2   0.3  352.6   1.7  203.8  0.1 c 2c              
191 08:09:00.469 +06:42:03.14 23.83 0.01                       24.71 0.01 2.735 1.859  62.4 0.275 0.376  0.63                                         13.9   0.9   54.6   3.3   16.3  0.3   27.3   1.5   60.5   3.2   18.7  0.5 b +189+192
192 08:09:00.416 +06:42:03.80 21.15 0.02                       25.80 0.02 1.943 1.093  85.1 0.163 0.330  0.63                                          7.1   0.5   48.2   3.2   15.1  0.1   14.3   0.6   91.3   3.9   23.2  0.2 c +189+191
193 08:09:01.123 +06:42:16.73 24.85 0.01                       25.65 0.02 2.079 1.608  12.4 0.274 0.365  0.61                                         37.9   0.4  327.8   3.6   92.1  0.1    5.7   0.6   23.0   2.6    8.9  0.2 b                 
194 08:08:56.264 +06:41:59.22 23.11 0.01                       24.00 0.01 3.095 2.779  61.1 0.307 0.495  1.30                                                                               13.5   1.4   25.6   2.6    9.8  0.5 c                 
195 08:09:05.522 +06:42:45.18 23.65 0.02                       24.61 0.03 6.348 2.501   6.3 0.167 0.283  0.54                                          8.6   0.1  182.9   2.8   64.6  0.0                                       c                 
196 08:08:58.102 +06:42:12.21 24.40 0.02                       25.53 0.03 2.365 1.777 -81.4 0.215 0.377  0.69                                         71.5   1.1  322.5   4.9   65.8  0.2   11.4   0.9   39.9   3.2   12.5  0.3 b +197?
197 08:08:58.096 +06:42:12.92 24.70 0.04                       25.49 0.03 3.323 1.619   4.6 0.165 0.399  0.71                                                                                5.2   0.4   23.0   1.6   14.0  0.2 c +196?
198 08:09:03.367 +06:42:44.00 23.75 0.01                       24.75 0.01 2.204 1.707 -18.1 0.395 0.505  0.77                                         78.7   1.0  391.7   5.1   76.5  0.2   23.7   1.0   90.2   4.0   22.7  0.3 b                 
199 08:08:59.399 +06:42:27.31 23.39 0.01                       23.68 0.01 3.281 2.070 -56.9 0.486 0.576  0.31  273.9   3.1  658.8   7.4   89.0  0.4  621.7   5.1 1018.9   8.4  121.3  0.6                                       a 2c
200 08:09:04.590 +06:42:54.78 24.44 0.02                       25.13 0.03 2.977 2.378 -12.8 0.170 0.316  0.65                                                                               20.1   0.9  200.7   9.2   21.8  0.1 c                 
201 08:09:03.160 +06:43:36.48 20.80 0.01                       21.40 0.01 11.25 10.69  37.2 0.351 0.443  0.24   93.1  30.1   26.7   8.6    3.1  3.5  198.3  42.6   56.1  12.1    4.7  3.5                                       c S               
202 08:09:01.068 +06:43:24.03 23.11 0.02                       24.54 0.01 5.158 1.756 -77.8 0.309 0.456  0.77                                         49.5   4.8   91.5   8.9   10.2  0.5   32.1   3.8   72.1   8.5    8.5  0.4 c                 
203 08:08:55.107 +06:42:40.85 22.83 0.04                       25.57 0.02 1.640 1.341  55.8 0.218 0.391  1.06                                                                               14.7   0.6   92.8   3.6   25.7  0.2 c                 
204 08:08:55.721 +06:42:49.96 24.68 0.04                       25.85 0.03 3.581 1.434  71.9 0.171 0.262  0.65                                         39.8   1.1  397.7  10.7   37.2  0.1   10.2   0.6  101.8   5.6   18.3  0.1 c                 
205 08:08:56.161 +06:42:46.60 23.97 0.01                       24.68 0.02 3.403 1.902 -28.6 0.280 0.434  0.85                                                                               11.0   1.4   27.4   3.5    7.8  0.4 c                 
206 08:08:59.872 +06:42:53.07 24.15 0.02                       25.07 0.02 2.619 2.130 -31.9 0.222 0.423  0.57                                         55.8   1.3  160.2   3.9   41.4  0.3   19.5   1.7   35.5   3.0   11.7  0.5 b +209?
207 08:09:01.587 +06:43:22.33 21.82 0.01                       22.61 0.01 7.337 3.640 -38.5 0.421 0.514  0.37  226.4  19.1  108.6   9.2   11.8  2.1  143.9  27.0   46.4   8.7    5.3  3.1                                       b HII
208 08:09:02.993 +06:43:15.82 24.76 0.03                       25.64 0.04 3.028 1.742 -83.8 0.243 0.299  0.79                                         26.4   1.0   81.4   3.2   25.4  0.3    6.6   0.7   25.1   2.7    9.3  0.3 c                 
209 08:08:59.734 +06:42:52.85 22.77 0.01                       23.61 0.01 5.457 2.586  80.0 0.305 0.496  0.73                                        206.2   5.9  237.0   6.8   34.8  0.9   49.0   5.9   39.5   4.8    8.3  1.2 b 2c              
210 08:08:55.995 +06:42:29.66 24.37 0.02                       25.21 0.02 4.318 1.625 -39.0 0.154 0.300  0.74                                         21.2   0.5  138.8   3.5   39.8  0.2   13.4   0.6   83.8   3.6   23.3  0.2 c 2c              
211 08:08:57.701 +06:42:35.66 23.87 0.02                       24.93 0.03 3.516 1.719  80.7 0.244 0.344  1.22                                                                               38.2   3.0   91.0   7.3   12.5  0.4 c                 
212 08:09:02.107 +06:43:31.24 21.79 0.01                       22.62 0.01 7.377 5.656  29.4 0.219 0.377  0.32  111.0  25.0  103.4  23.3    4.4  1.1  119.2  27.5   79.7  18.4    4.3  1.5                                       b 2c              
213 08:09:05.146 +06:43:09.87 22.85 0.01                       23.73 0.01 3.027 2.172 -67.4 0.496 0.590  0.99                                                                              127.2   7.2  157.9   8.9   17.7  0.8 c                 
214 08:09:06.393 +06:43:17.15 23.30 0.01                       24.10 0.01 5.292 2.132 -37.2 0.428 0.529  0.68                                         35.5   0.8  355.0   7.7   46.0  0.1   10.6   0.3  106.6   2.9   36.3  0.1 c S               
215 08:08:59.271 +06:42:34.98 23.22 0.01                       23.91 0.01 6.713 2.316  -4.5 0.415 0.450  1.02                                                                               42.9   2.6   70.8   4.2   16.8  0.6 c S +216?
216 08:08:59.121 +06:42:33.38 24.13 0.01                       25.01 0.01 1.895 1.687  66.2 0.385 0.520  1.05                                                                               27.9   0.7  112.1   2.9   38.9  0.2 c +215?
217 08:08:58.295 +06:42:28.26 24.80 0.03                       25.27 0.02 3.058 1.845 -36.7 0.315 0.388  1.43                                                                               12.4   0.5   58.7   2.4   24.6  0.2 c                 
218 08:08:58.116 +06:43:10.77 25.07 0.03                       26.14 0.03 2.077 1.362 -17.4 0.115 0.333  1.12                                                                                8.1   0.2   89.4   2.4   37.6  0.1 c
219 10:03:45.046 +29:05:00.25 21.83 0.01                                  10.75 2.776  79.9 0.257 0.325  0.68                                         39.5  11.8   30.9   9.2    3.3  1.3  128.5  35.3   59.9  16.4    3.6  2.1 c >3c             
220 10:03:44.554 +29:04:48.96 20.87 0.01                                  6.421 4.132 -71.5 0.479 0.513  0.14  133.6  22.1   35.6   5.9    6.1  3.8                                                                             c >2c             
221 10:03:47.015 +29:05:35.72 24.75 0.03                                  1.892 1.415 -38.9 0.206 0.361  0.53                                         19.1   0.5  249.7   6.1   41.0  0.1                                       b BCG/ , Keck!    
222 10:03:45.270 +29:04:56.75 23.93 0.03                                  2.811 2.257  69.2 0.170 0.354  0.66                                         52.4   1.9  524.4  19.2   27.3  0.1                                       b        Keck!    
223 10:03:47.293 +29:05:38.97 23.20 0.01                                  4.863 1.943  42.0 0.210 0.370  0.76                                         12.2   3.9   16.7   5.3    3.2  0.7   18.6   6.2   20.6   6.9    3.0  0.9 c I               
224 10:03:51.350 +29:07:03.19 22.18 0.01                                  8.189 3.648 -74.3 0.200 0.275  0.47   86.6  25.3   41.1  12.0    3.4  2.1   20.5   6.8   10.2   3.4    3.0  2.0                                       b I/S    Keck!    
225 10:03:48.094 +29:05:54.92 23.96 0.02                                  3.373 1.872 -73.1 0.187 0.305  0.28   16.7   2.7   31.1   5.0    6.2  0.5   33.9   3.3   52.8   5.1   10.3  0.6                                       b                 
226 10:03:47.244 +29:05:32.78 23.73 0.02                                  4.998 1.835 -10.4 0.146 0.318  0.92                                                                               24.0   1.7   66.9   4.7   14.1  0.4 c                 
227 10:03:52.283 +29:07:20.25 22.68 0.01                                  3.458 2.980  83.5 0.330 0.425  0.25   70.5   6.9   89.3   8.7   10.2  0.8   67.7   4.4   96.5   6.3   15.3  0.7                                       b        Keck!    
228 10:03:50.289 +29:06:28.28 22.93 0.01                                  2.962 2.259 -62.3 0.399 0.483  0.56                                         35.6   4.3   44.3   5.4    8.3  0.8                                       b                 
229 10:03:48.290 +29:05:44.09 24.54 0.03                                  1.594 1.477 -33.4 0.285 0.458  0.60                                         50.4   0.6  357.4   4.3   83.6  0.1                                       b                 
230 10:03:49.877 +29:06:17.16 24.86 0.03                                  1.508 1.389  -4.3 0.322 0.429  0.70                                                                               17.4   1.1   65.6   4.2   15.6  0.3 c BCG/ ?          
231 10:03:48.133 +29:05:34.77 23.98 0.02                                  1.952 1.790  34.1 0.284 0.435  0.56                                         70.7   2.0  251.8   7.1   35.5  0.3   23.6   1.5   61.9   4.0   15.4  0.4 b                 
232 10:03:47.214 +29:05:09.78 23.27 0.02                                  5.678 1.736  75.5 0.209 0.402  0.45                                        246.8   1.9  965.0   7.3  132.6  0.3                                       b        Keck!    
233 10:03:46.568 +29:04:53.03 22.93 0.01                                  2.816 2.482 -42.9 0.426 0.486  0.75                                         26.1   2.7   86.3   9.1    9.5  0.3   44.9   2.7  159.4   9.7   16.4  0.3 c BCG/ ?          
234 10:03:52.696 +29:07:07.82 24.34 0.03                                  2.483 1.606 -88.8 0.246 0.362  1.07                                                                               23.5   0.7  101.6   3.0   34.2  0.2 c 2c              
235 10:03:48.325 +29:05:10.93 22.45 0.01                                  7.405 3.415  58.7 0.216 0.324  0.42                                         48.1   4.1   65.2   5.6   11.7  0.7                                       b +236
236 10:03:48.294 +29:05:10.65 23.29 0.01                                  3.651 2.138  61.3 0.275 0.412  0.44   82.6   1.7  322.7   6.7   48.2  0.3  239.2   3.3  748.1  10.4   71.9  0.3                                       a +235
237 10:03:50.280 +29:05:53.19 23.38 0.01                                  3.106 1.942   7.6 0.351 0.474  1.40                                                                               29.3   1.5   60.0   3.0   20.2  0.5 c                 
238 10:03:51.758 +29:06:20.91 22.05 0.01                                  7.162 5.236 -42.0 0.207 0.334  0.45   69.6   3.2   58.0   2.7   21.5  1.2   71.1   5.2   52.3   3.8   13.6  1.4                                       b >2c    Keck!    
239 10:03:51.497 +29:06:11.71 23.61 0.02                                  4.588 2.685  86.9 0.195 0.251  0.85                                         45.5   3.8   95.1   8.0   11.9  0.5   51.3   3.4  126.6   8.5   14.9  0.4 b >2c             
240 10:03:51.264 +29:05:51.66 22.60 0.01                                  4.817 2.415  45.2 0.303 0.419  0.52                                         67.6   5.8   83.2   7.2   11.6  0.8                                       b 2c              
241 10:03:55.296 +29:06:23.00 22.19 0.01                                  5.558 2.549 -73.2 0.388 0.473  0.34   66.7   8.4   62.8   7.9    8.0  1.1                                                                             b                 
242 10:03:53.471 +29:05:39.46 22.83 0.01                                  4.674 2.667 -40.5 0.257 0.274  0.17  215.9   8.0  288.3  10.6   27.1  0.7                                                                             b HII
243 10:03:51.318 +29:05:00.41 24.58 0.04                                  2.887 1.189 -33.7 0.264 0.433  0.34   74.7   0.3  889.5   3.1  284.2  0.1  123.2   1.1 1231.8  10.8  113.7  0.1                                       a BCG    Keck!    
244 10:03:53.832 +29:06:16.10 23.43 0.01                                  1.820 1.653 -24.9 0.448 0.576  0.43   30.6   1.1  116.3   4.0   29.0  0.3  215.2   1.9  762.9   6.9  111.0  0.3                                       a BCG             
245 10:03:50.777 +29:05:22.60 23.67 0.02                                  3.029 2.172  32.2 0.219 0.364  0.21   57.6   0.6 1470.0  15.8   93.1  0.0   20.4   1.0  118.3   5.9   19.9  0.2                                       b >2c
246 10:03:52.702 +29:06:12.34 21.18 0.01                                  5.314 4.081  86.1 0.486 0.490  0.36   89.6  15.3   29.9   5.1    5.8  3.0   39.5  13.2   11.1   3.7    3.0  3.5                                       b >2c             
247 10:03:50.004 +29:05:12.24 22.86 0.01                                  3.061 2.355 -39.8 0.411 0.496  0.72                                         68.4   2.3  159.4   5.4   29.4  0.4   19.5   1.9   34.6   3.3   10.5  0.6 b BCG             
248 10:03:43.585 +29:08:05.34 20.73 0.01                                  8.683 5.068 -14.0 0.453 0.518  1.51                                                                              155.6  17.1   42.3   4.6    9.1  3.7 c >2c             
249 10:03:40.537 +29:06:41.09 22.31 0.01                                  7.553 2.598  51.7 0.270 0.369  1.43                                                                               44.3   6.5   33.0   4.8    6.8  1.3 c                 
250 10:03:42.304 +29:07:01.92 23.08 0.01                                  2.643 2.045 -10.5 0.449 0.561  1.17                                                                               63.7   5.8   93.7   8.5   11.1  0.7 c                 
251 10:03:40.801 +29:05:56.41 21.28 0.01                                  11.10 4.193 -69.7 0.232 0.334  0.16  120.4  14.6   35.4   4.3    8.2  3.4  166.9  12.2   27.8   2.0   13.7  6.0                                       b AGN?   Keck!    
252 10:03:38.644 +29:05:28.99 23.70 0.01                                  2.511 1.670  41.4 0.331 0.454  1.35                                                                               34.4   0.8  153.6   3.8   40.6  0.2 c                 
253 10:03:41.218 +29:06:15.39 24.13 0.04                                  3.129 2.263 -43.7 0.159 0.340  0.43   14.5   0.5  115.9   4.1   28.6  0.1   49.4   0.7  353.0   5.1   69.9  0.1                                       b        Keck!    
254 10:03:43.943 +29:05:00.63 21.62 0.01                                  9.091 7.417 -28.9 0.264 0.402  0.51                                        270.3  15.4  275.1  15.7   17.5  1.0  123.7  10.9  130.0  11.5   11.3  1.0 b HII ?
255 10:03:43.914 +29:04:59.80 22.52 0.01                                  4.150 2.812 -15.8 0.316 0.337  0.50                                        379.5   7.2  678.9  12.9   52.5  0.6  526.9  12.1  481.4  11.1   43.4  1.1 b HII ?
256 10:03:44.060 +29:06:19.43 23.38 0.04                                  6.702 5.013  50.8 0.281 0.257  0.50   75.3   6.2  149.6  12.4   12.1  0.5   87.8   9.9  103.4  11.7    8.8  0.8                                       b HII ?
257 10:03:49.146 +29:07:25.26 23.92 0.02                                  2.391 1.714  33.7 0.280 0.420  0.92                                         52.9   1.0  273.2   5.2   52.5  0.2   44.8   1.9  113.9   4.8   23.6  0.4 c                 
258 10:03:48.145 +29:07:39.02 23.69 0.02                                  2.287 1.617   8.7 0.235 0.344  0.66                                        125.5   3.8  436.9  13.4   32.6  0.3   15.3   3.3   29.7   6.4    4.6  0.5 b HII ?Keck
259 10:03:42.672 +29:05:33.12 23.83 0.02                                  2.333 1.884 -86.5 0.366 0.454  0.72                                         38.0   1.4  161.6   6.0   27.0  0.2   16.3   1.4   56.2   4.9   11.5  0.3 c                 
260 11:29:43.673 -14:40:15.38            21.82 0.01 21.61 0.01            8.568 5.725  79.2 0.242 0.377  1.01                                                                              190.5  45.5   63.3  15.1    4.2  3.0 c                 
261 11:29:46.082 -14:39:26.87            21.95 0.01 21.92 0.02            7.584 5.549  14.3 0.195 0.284  0.70                                        127.4  42.5   84.5  28.2    3.0  1.5  112.9  37.6   69.1  23.0    3.0  1.6 b LSB +262?
262 11:29:46.213 -14:39:21.50            23.24 0.02 22.86 0.01            3.333 2.277  21.4 0.347 0.444  0.56                                         36.6   2.9   31.5   2.5   12.6  1.2   15.4   3.8   20.3   5.0    4.1  0.8 b BCG +261?
263 11:29:47.561 -14:39:13.60            23.82 0.03 23.53 0.03            3.162 2.028 -79.3 0.319 0.411  0.66                                         32.2   9.6   75.5  22.5    3.4  0.4   30.0   9.7   63.7  20.5    3.1  0.5 a BCG             
264 11:29:48.063 -14:38:43.02            22.42 0.01 22.59 0.02            4.250 3.571  40.7 0.265 0.369  0.50   32.3  10.8   45.7  15.2    3.0  0.7   13.7   4.6   16.9   5.6    3.0  0.8   23.1   7.7   21.9   7.3    3.0  1.1 b BCG             
265 11:29:44.910 -14:41:28.43            23.23 0.02 22.22 0.01            6.147 3.341  84.9 0.341 0.435  0.66                                         33.3  11.1  116.7  38.9    3.0  0.3   37.0  12.3  137.4  45.8    3.0  0.3 b im./2           
266 11:29:48.789 -14:39:08.91            23.71 0.02 23.39 0.02            4.146 2.430  36.4 0.214 0.393  1.25                                                                               30.7  10.2   75.3  25.1    3.0  0.4 b
267 11:29:51.932 -14:38:37.56            24.31 0.04 24.24 0.04            2.428 1.583 -68.5 0.197 0.210  0.94                                         68.7   5.6  657.3  53.1   12.4  0.1   16.0   5.3   94.3  31.4    3.0  0.2 b BCG             
268 11:29:49.691 -14:40:11.35            24.14 0.06 23.90 0.04            2.628 1.859  -2.2 0.246 0.444  0.70                                         17.0   0.7  828.1  32.2   25.7  0.0    3.7   1.1   52.8  15.9    3.3  0.1 c BCG +269?
269 11:29:49.684 -14:40:13.36            23.64 0.03 23.17 0.03            3.934 1.965  20.9 0.232 0.367  0.54                                         59.9   4.9  355.8  28.9   12.3  0.2                                       c BCG +268?
270 11:29:48.521 -14:40:49.18            23.64 0.03 23.64 0.03            4.280 1.971  88.7 0.183 0.297  0.35   21.0   1.0  196.8   9.7   20.3  0.1   33.5   2.2  315.3  20.6   15.3  0.1                                       b                 
271 11:29:51.544 -14:38:37.07            22.19 0.01 21.92 0.02            6.268 5.040  -3.7 0.242 0.371  0.43  119.1  30.5   99.6  25.5    3.9  1.2   91.3  27.5   78.1  23.5    3.3  1.2                                       b 2c              
272 11:29:48.062 -14:40:37.35            22.69 0.03 22.40 0.03            3.109 2.277  22.4 0.286 0.420  0.27   55.0  15.6  123.8  35.0    3.5  0.4   82.0  16.4  159.9  32.0    5.0  0.5                                       b +273?
273 11:29:48.096 -14:40:37.56            23.69 0.03 23.55 0.03            3.109 2.277  22.4 0.286 0.420  0.28   42.7   3.1  258.7  18.9   13.7  0.2  112.3   4.2  779.3  29.4   26.6  0.1                                       b +272?
274 11:29:48.962 -14:39:45.52            23.17 0.03 22.85 0.02            9.633 2.248 -69.9 0.117 0.333  1.16                                                                               88.9  21.7  157.8  38.5    4.1  0.6 c +?              
275 11:29:49.518 -14:40:56.70            23.54 0.01 22.72 0.02            6.705 2.368  65.6 0.303 0.398  1.29                                                                               54.7   1.3  414.1  10.0   41.4  0.1 c S               
276 11:29:46.606 -14:41:11.56            23.92 0.04 23.91 0.03            2.489 1.737  18.5 0.228 0.445  1.22                                                                               11.0   1.2  126.4  13.8    9.2  0.1 c BCG +277?
277 11:29:46.649 -14:41:11.07            24.49 0.04 23.82 0.03            2.372 1.986  53.8 0.272 0.433  1.23                                                                               15.0   0.4  694.2  20.0   34.7  0.0 c BCG +276?
278 11:29:49.240 -14:39:09.19            23.24 0.02 22.80 0.01            3.607 2.606  62.0 0.408 0.510  0.90                                                                               84.0  28.0   84.9  28.3    3.0  1.0 c BCG
279 11:29:46.723 -14:40:47.30            22.75 0.02 22.30 0.01            4.212 2.957  85.2 0.425 0.518  1.30                                                                               13.0   4.3   16.9   5.6    3.0  0.8 c 2c              
280 11:29:38.053 -14:38:53.53            21.25 0.01 21.08 0.01            8.750 7.750  72.5 0.271 0.181  0.14  110.9  25.2   39.7   9.0    4.4  2.8                                                                             c                 
281 11:29:38.657 -14:38:13.02            21.82 0.01 21.61 0.01            8.568 5.725  79.2 0.242 0.189  1.02                                                                               32.9  11.0   22.4   7.5    3.0  1.5 c BCG             
282 11:29:39.016 -14:38:10.13            22.89 0.02 22.78 0.05            5.659 4.679  88.2 0.144 0.166  1.42                                                                               11.0   3.7   16.3   5.4    3.0  0.7 c >2c             
283 11:29:38.950 -14:38:20.64            22.95 0.02 22.66 0.03            3.341 2.296  24.9 0.417 0.255  0.58                                         78.0  25.7   75.8  25.0    3.0  1.0   18.0   6.0   14.0   4.7    3.0  1.3 b BCG             
284 11:29:36.935 -14:40:03.84            24.42 0.03 24.23 0.04            2.677 1.583 -32.5 0.228 0.419  0.55                                         34.8   2.5  191.0  13.5   14.1  0.2    2.1   0.7   13.7   4.6    3.0  0.2 b BCG             
285 11:29:37.215 -14:40:38.27            21.78 0.02 21.72 0.01            9.760 4.935 -67.0 0.572 0.266  0.58                                         24.5   8.2   16.1   5.4    3.0  1.5                                       c >2c             
286 11:29:39.860 -14:39:35.71            22.94 0.01 22.85 0.02            4.328 2.253 -39.2 0.272 0.428  0.28   64.0  21.3   92.6  30.9    3.0  0.7   84.4  28.1   85.4  28.5    3.0  1.0                                       b 2c              
287 11:29:39.826 -14:39:48.64            22.47 0.00 22.30 0.02            6.138 3.139 -60.2 0.250 0.329  0.34   37.0  12.3   45.6  15.2    3.0  0.8   49.0  16.3   52.3  17.4    3.0  0.9                                       b >2c +288
288 11:29:39.854 -14:39:49.10            23.43 0.03 23.16 0.03            3.547 2.418 -25.8 0.292 0.365  0.34   51.6   6.4  188.1  23.3    8.1  0.3  123.2   9.6  323.2  25.1   12.9  0.4                                       a    +287
289 11:29:41.079 -14:39:11.89            23.11 0.02 22.57 0.01            3.700 2.518  46.1 0.351 0.461  1.29                                                                               91.7  18.6   74.0  15.0    4.9  1.2 c 2c              
290 11:29:43.251 -14:39:50.99            23.23 0.03 22.77 0.02            6.567 2.680 -46.8 0.315 0.218  0.48                                         81.4  10.3  146.7  18.5    7.9  0.6                                       c                 
291 11:29:40.763 -14:40:56.04            19.41 0.01 18.94 0.01            17.13 11.06  18.8 0.445 0.249  0.34 1209.1  90.3   70.0   5.2   13.4 17.2                                                                             c
292 11:29:41.194 -14:40:41.14            22.91 0.02 22.81 0.02            4.547 3.660  32.5 0.260 0.186  0.35   34.0   3.9  262.8  30.0    8.8  0.1  148.6  15.0  365.6  37.0    9.9  0.4                                       a +293?
293 11:29:40.295 -14:40:40.60            23.52 0.03 23.33 0.02            4.348 1.830 -45.4 0.281 0.197  0.36   83.5   3.0  625.0  22.3   28.0  0.1   64.8  12.3  289.8  55.0    5.3  0.2                                       a +292?
294 11:29:42.683 -14:38:42.64            24.01 0.04 23.88 0.03            2.709 1.885 -12.3 0.269 0.200  0.60                                                                               23.5   7.8   60.1  20.0    3.0  0.4 c                 
295 12:19:07.114 +06:48:56.62            24.99 0.03 24.93 0.04            2.142 1.299 -62.9 0.174 0.393  1.48                                                                               19.9   1.3   63.2   4.2   15.2  0.3 c                 
296 12:19:07.223 +06:48:56.24            23.43 0.02 22.87 0.03            3.629 3.289 -20.5 0.152 0.288  0.82                                         31.1   2.7   41.2   3.6   11.5  0.8   13.6   1.9   21.8   3.1    7.0  0.6 c                 
297 12:19:08.996 +06:49:40.01            26.55 0.03 26.37 0.04            2.316 1.497  59.8 0.202 0.300  0.81                                         20.3   2.7   36.0   4.7    7.6  0.6   23.8   1.9   58.1   4.7   12.4  0.4 c                 
298 12:19:09.650 +06:49:47.50            22.93 0.01 22.28 0.01            3.756 3.076  35.9 0.227 0.334  0.63                                         34.5   6.7   31.0   6.0    5.2  1.1                                       c                 
299 12:19:09.108 +06:49:27.47            21.90 0.01 21.51 0.01            5.416 4.052 -42.9 0.406 0.470  0.48   86.4  11.8   20.0   2.7    7.3  4.3   96.7  11.8   20.0   2.4    8.2  4.8                                       b 2c              
300 12:19:08.050 +06:49:00.96            21.71 0.01 21.49 0.01            4.528 3.395  63.2 0.496 0.530  0.61                                        204.2  28.8   71.2  10.0    7.1  2.9  110.9  28.2   29.7   7.6    3.9  3.7 b                 
301 12:19:07.610 +06:48:47.93            23.57 0.02 23.37 0.02            3.046 2.186  80.2 0.265 0.404  1.27                                                                               37.4   2.9   57.5   4.4   13.0  0.7 c                 
302 12:19:10.098 +06:49:47.99            22.59 0.01 22.27 0.01            4.809 3.399 -42.9 0.230 0.400  0.46  422.7   9.9  311.0   7.3   42.5  1.4   49.3   6.7   41.0   5.5    7.4  1.2                                       b >2c             
303 12:19:11.901 +06:50:34.79            24.32 0.03 23.60 0.04            2.165 1.671 -74.5 0.264 0.360  1.29                                                                               56.9   1.6  287.5   7.8   36.6  0.2 c
304 12:19:07.008 +06:48:26.42            23.21 0.01 22.95 0.01            2.792 2.195  72.3 0.357 0.480  0.64                                         12.5   2.0   13.7   2.2    6.1  0.9   13.5   1.8   14.5   2.0    7.3  0.9 c                 
305 12:19:11.746 +06:50:25.54            23.76 0.02 23.30 0.02            2.722 1.909  71.3 0.263 0.419  0.62                                         25.1   2.2   70.4   6.0   11.7  0.4   25.0   1.5   79.5   4.8   16.6  0.3 c                 
306 12:19:06.758 +06:48:17.90            24.98 0.05 24.67 0.05            1.778 1.485  68.0 0.159 0.362  0.81                                          7.7   0.3   89.2   3.8   23.2  0.1   10.6   0.3  131.7   3.5   37.9  0.1 c                 
307 12:19:11.275 +06:50:06.15            24.42 0.04 24.19 0.04            2.879 1.622  78.1 0.192 0.307  0.82                                         42.8   2.1  428.0  21.4   20.0  0.1   39.5   1.7  257.5  10.8   23.8  0.2 b +308
308 12:19:11.303 +06:50:04.49            22.63 0.01 22.29 0.01            6.687 2.613 -24.7 0.242 0.322  0.80                                         54.2   9.7   50.8   9.1    5.6  1.1   37.2  10.1   28.2   7.7    3.7  1.3 b +307
309 12:19:07.567 +06:48:25.33            24.19 0.02 23.81 0.03            3.364 1.646 -32.4 0.269 0.398  0.52                                          7.3   1.0   27.2   3.7    7.3  0.3    6.4   1.1   20.2   3.4    5.9  0.3 c                 
310 12:19:08.027 +06:48:31.95            22.99 0.01 22.70 0.01            3.172 2.397 -49.2 0.405 0.503  0.35   32.6   3.1   39.7   3.8   10.5  0.8   52.6   4.0   58.3   4.5   13.1  0.9                                       b                 
311 12:19:11.276 +06:49:55.43            24.00 0.03 23.40 0.03            2.657 2.181 -36.0 0.333 0.420  0.37   92.8   6.8  146.7  10.8   13.6  0.6  207.5   7.0  429.4  14.5   29.6  0.5                                       a +?              
312 12:19:10.766 +06:49:33.10            23.44 0.02 23.37 0.02            4.867 2.187 -38.4 0.181 0.339  1.09                                                                                7.7   2.6   10.1   3.4    3.0  0.8 c >4c             
313 12:19:07.757 +06:48:10.51            22.95 0.02 22.40 0.02            5.334 3.735  58.8 0.182 0.241  0.57                                         96.3  13.4  134.6  18.7    7.2  0.7   43.0   2.3  333.1  18.0   18.5  0.1 c HII +314
314 12:19:07.710 +06:48:10.29            24.65 0.04 24.17 0.04            2.506 1.091 -28.2 0.138 0.176  0.60                                          7.8   0.3  161.6   5.3   30.4  0.0    3.0   0.1  124.6   5.0   24.9  0.0 c HII +313
315 12:19:08.363 +06:48:19.93            24.75 0.04 24.69 0.04            2.395 1.486  41.6 0.275 0.335  0.83                                         11.3   0.5  113.0   4.7   23.9  0.1    7.9   0.4   86.9   4.1   21.1  0.1 c                 
316 12:19:13.249 +06:50:09.65            22.98 0.03 22.78 0.03            5.027 3.464  83.2 0.156 0.238  0.54                                         20.2   2.4   44.0   5.3    8.3  0.5                                       c LSB             
317 12:19:12.947 +06:49:51.80            25.13 0.04 24.83 0.04            1.516 1.339 -54.0 0.222 0.409  0.85                                          8.8   0.7   52.5   4.1   12.7  0.2    5.3   0.5   40.1   3.7   10.7  0.1 c                 
318 12:19:11.118 +06:49:03.26            23.75 0.02 23.25 0.02            3.013 1.811  60.5 0.282 0.433  0.84                                         49.5   2.6  120.1   6.3   19.0  0.4   25.4   2.5   56.4   5.6   10.0  0.5 b +370?           
319 12:19:11.054 +06:47:53.54            19.10 0.01 18.73 0.01            7.418 4.860 -24.0 0.543 0.572 -0.03   85.1  23.6   50.4  14.0    3.6  1.7                                                                             c Nucl dSph?      
320 12:19:12.907 +06:48:38.69            23.78 0.02 23.08 0.02            3.650 1.951  47.3 0.255 0.398  0.66                                         15.1   0.8   72.1   3.8   19.2  0.2   17.5   1.3   44.1   3.3   13.4  0.4 c                 
321 12:19:13.779 +06:49:08.62            25.11 0.04 24.87 0.05            1.863 1.308  -0.8 0.264 1.000  0.90                                                                                7.9   0.4   85.1   4.3   19.6  0.1 c                 
322 12:19:10.482 +06:47:54.99            23.79 0.03 23.34 0.03            4.531 2.467 -27.8 0.134 0.327  0.91                                                                               12.7   0.4   77.3   2.5   31.3  0.2 c >2c             
323 12:19:13.710 +06:49:26.28            23.78 0.03 23.39 0.03            3.004 2.120 -25.5 0.210 0.420  0.55                                         16.5   0.2  124.5   1.8   70.3  0.1                                       c                 
324 12:19:10.782 +06:48:30.97            23.72 0.04 23.31 0.04            1.719 1.064 -46.7 0.078 0.251  0.62                                          6.3   2.1    2.7   0.9    3.0  2.3                                       c HII
325 12:19:11.037 +06:48:50.74            23.28 0.02 22.75 0.02            4.153 2.672 -22.8 0.220 0.275  0.76                                         46.0   2.8   94.8   5.8   16.4  0.5   62.1   3.0  176.9   8.7   20.4  0.4 c HII
326 12:19:02.145 +06:50:19.79            23.28 0.02 22.98 0.02            4.332 3.452 -20.8 0.184 0.265  0.92                                                                               24.0   1.8   99.5   7.6   13.0  0.2 c                 
327 12:19:03.432 +06:50:40.40            19.32 0.01 18.83 0.01            9.092 8.410  75.2 0.479 0.527  0.33  658.5  72.8   30.5   3.4    9.0 21.6                                                                             c >3c AGN?        
328 12:19:01.603 +06:50:06.22            24.44 0.04 24.06 0.06            2.716 1.346   5.5 0.234 0.452  0.95                                         33.6   1.4   78.0   3.3   23.6  0.4   21.2   0.9  126.6   5.1   24.9  0.2 c                 
329 12:19:03.774 +06:50:54.93            23.83 0.02 23.57 0.02            2.290 1.948  68.6 0.327 0.422  1.00                                                                               13.7   1.8   34.7   4.4    7.8  0.4 c                 
330 12:19:00.576 +06:49:20.23            23.40 0.01 23.07 0.01            2.866 2.279  51.5 0.304 0.405  0.57                                         30.7   3.1  108.1  10.9    9.9  0.3   40.6   2.9  152.9  11.1   13.8  0.3 b                 
331 12:19:01.077 +06:49:31.26            23.37 0.01 22.87 0.02            4.445 3.072  84.3 0.188 0.363  0.77                                         72.1   8.1  113.6  12.7    8.9  0.6   31.8   5.3   63.6  10.6    6.0  0.5 c >2c             
332 12:19:00.502 +06:49:09.08            22.96 0.01 22.21 0.02            6.809 2.279 -47.3 0.343 0.427  0.86                                        376.5  17.6  404.4  18.9   21.4  0.9   77.9   8.9  124.8  14.3    8.7  0.6 b S/AGN?          
333 12:18:59.549 +06:48:42.13            24.62 0.03 24.40 0.04            2.168 1.659  63.7 0.244 0.400  0.91                                                                               16.2   0.7  114.5   5.1   22.7  0.1 c                 
334 12:19:02.726 +06:49:42.38            21.82 0.01 21.49 0.01            9.368 3.920  10.2 0.329 0.400  0.70                                                                              257.1  43.2   74.3  12.5    6.0  3.5 c S
335 12:19:02.008 +06:49:26.94            23.55 0.01 23.41 0.01            2.227 1.627 -25.6 0.377 0.542  0.66                                        318.3   2.1 1311.9   8.6  152.5  0.2    9.0   1.2   22.3   2.9    7.7  0.4 b                 
336 12:19:04.417 +06:50:27.66            23.46 0.01 23.35 0.02            3.104 2.757  51.3 0.264 0.407  0.69                                                                               30.1   2.5   33.0   2.8   11.8  0.9 c >3c             
337 12:19:02.458 +06:49:35.66            24.20 0.04 23.80 0.05            4.012 1.748 -16.6 0.196 0.307  1.41                                                                               21.5   0.8   94.2   3.6   26.0  0.2 c                 
338 12:19:00.250 +06:48:36.33            23.96 0.02 23.60 0.02            2.625 1.591 -52.3 0.329 0.459  0.71                                         67.0   0.3  979.4   4.6  212.9  0.1   17.5   0.3  180.9   2.7   67.7  0.1 a                 
339 12:19:05.739 +06:51:00.86            24.27 0.03 24.19 0.03            2.268 1.902  58.8 0.214 0.356  0.90                                                                               18.0   0.7   65.4   2.7   24.5  0.3 c                 
340 12:19:01.538 +06:48:58.74            23.76 0.03 23.62 0.03            7.807 1.444 -48.6 0.267 0.286  0.38                                         55.2   0.5  534.4   5.2  102.2  0.1                                       c                 
341 12:19:05.126 +06:50:29.07            22.07 0.01 21.77 0.01            9.635 4.969 -35.8 0.343 0.406  0.88                                         75.2   7.5   83.0   8.3   10.0  0.9   32.4   8.2   30.6   7.7    4.0  1.1 b                 
342 12:19:04.302 +06:50:08.94            24.82 0.04 24.95 0.05            2.454 1.193  73.4 0.286 0.347  1.25                                                                               12.4   1.0   44.4   3.8   11.8  0.3 c                 
343 12:19:03.654 +06:49:49.90            23.74 0.03 23.35 0.03            4.102 2.605  46.7 0.196 0.272  1.04                                                                               12.9   1.6   27.8   3.5    7.9  0.5 c
344 12:19:01.554 +06:48:55.88            25.15 0.04 25.06 0.04            1.690 1.285 -76.7 0.154 0.443  0.83                                                                               14.4   4.8   14.4   4.8    3.0  1.0 c                 
345 12:19:00.477 +06:48:24.65            23.74 0.02 23.50 0.02            2.852 1.870 -45.3 0.282 0.397  0.78                                                                               28.3   1.0  283.0  10.0   28.3  0.1 c                 
346 12:19:05.301 +06:50:26.45            24.16 0.02 23.71 0.02            2.464 1.663  65.7 0.274 0.420  0.50   27.1   2.8   41.4   4.2    9.8  0.7   13.0   1.6   37.1   4.6    8.1  0.4                                       b                 
347 12:19:02.920 +06:49:21.90            22.46 0.01 22.06 0.01            3.331 2.495 -15.2 0.415 0.495  0.45   88.6   8.3   82.8   7.8   10.7  1.1   18.3   5.3   13.4   3.9    3.4  1.4                                       c                 
348 12:19:04.777 +06:50:04.00            24.28 0.02 24.13 0.02            2.442 2.013  24.1 0.168 0.317  0.65                                         39.5   1.9  123.2   5.9   20.8  0.3   31.8   2.2   68.3   4.7   14.7  0.5 b
349 12:19:06.808 +06:50:56.42            23.53 0.02 23.36 0.02            3.961 1.703   9.8 0.260 0.343  0.66                                         24.9   1.0   89.5   3.6   24.9  0.3   85.8   2.1  198.6   4.8   41.3  0.4 c                 
350 12:19:04.993 +06:49:55.50            23.86 0.02 23.36 0.02            3.074 1.856  13.0 0.289 0.413  0.81                                        136.1   2.4  391.5   6.9   56.6  0.3   68.8   2.9  165.8   7.0   23.5  0.4 b
351 12:19:05.299 +06:49:58.68            22.48 0.01 22.32 0.01            3.969 3.238  -1.6 0.295 0.617  0.66                                         71.1  11.4   54.7   8.8    6.2  1.3   11.9   4.0    9.7   3.2    3.0  1.2 c 2c              
352 12:19:06.612 +06:49:12.24            23.46 0.01 23.19 0.02            3.500 2.442  84.9 0.259 0.369  0.72                                         20.9   3.2   37.3   5.7    6.5  0.6   22.2   3.8   40.5   6.9    5.9  0.5 c                 
353 12:19:04.402 +06:48:20.40            24.46 0.03 24.62 0.04            2.251 1.671  42.2 0.215 0.319  0.48                                         22.0   0.4  219.7   4.0   54.9  0.1                                       c                 
354 12:19:07.882 +06:49:54.54            22.69 0.01 22.36 0.01            6.489 1.923  36.9 0.246 0.418  1.30                                                                               29.6   8.6   25.1   7.3    3.5  1.2 c                 
355 12:19:08.830 +06:50:20.55            23.89 0.03 23.71 0.04            3.339 2.798 -43.2 0.193 0.215  1.20                                                                               10.4   1.2   28.4   3.3    8.5  0.4 c LSB,S           
356 12:19:09.859 +06:50:47.70            23.24 0.01 23.31 0.01            2.373 1.773  67.3 0.395 0.535  0.64                                        272.8   3.7  857.4  11.7   73.5  0.3   65.7   4.6   95.6   6.7   14.2  0.7 a                 
357 12:19:07.615 +06:49:50.84            24.56 0.04 24.18 0.05            3.092 1.470 -21.6 0.202 0.253  0.96                                                                               12.0   0.5   54.1   2.2   24.6  0.2 c                 
358 12:19:04.160 +06:48:28.40            22.86 0.01 22.60 0.01            3.120 1.845 -64.1 0.380 0.450  0.80                                        163.2   1.8 1677.2  18.5   90.7  0.1   77.3   5.9  202.9  15.5   13.1  0.4 a +359
359 12:19:04.201 +06:48:28.18            21.61 0.01 21.11 0.01            3.747 2.676  67.7 0.504 0.582  0.80                                       1184.5  89.8  608.0  46.1   13.2  1.9  277.6  29.1   79.8   8.4    9.5  3.5 a +358
360 12:19:07.653 +06:49:57.01            24.59 0.04 24.12 0.05            2.967 1.311  16.1 0.174 0.250  1.32                                                                               15.4   0.5   88.6   3.1   28.6  0.2 c                 
361 12:19:09.498 +06:50:46.94            23.85 0.02 23.71 0.02            2.333 1.725  68.9 0.326 0.466  0.93                                         43.8   0.9  263.4   5.6   47.2  0.2   12.6   1.5   38.2   4.5    8.5  0.3 c +362
362 12:19:09.464 +06:50:47.92            24.59 0.04 23.90 0.05            2.805 1.473  61.4 0.177 0.245  0.90                                         29.9   0.8  299.0   7.9   38.0  0.1   12.6   0.7   93.7   5.0   18.6  0.1 c +361
363 12:19:05.488 +06:49:07.41            23.25 0.01 22.95 0.01            2.958 2.097 -75.1 0.307 0.469  0.83                                         64.7   3.7  146.1   8.4   17.4  0.4   45.0   4.2   84.2   7.9   10.7  0.5 c                 
364 12:19:04.193 +06:48:38.19            23.43 0.02 23.35 0.02            3.518 2.722  18.2 0.125 0.320  0.13   76.9   0.4  684.7   3.7  185.1  0.1                                                                             c
365 12:19:05.520 +06:49:10.93            24.32 0.02 23.83 0.03            2.310 1.694 -17.7 0.215 0.385  0.85                                         26.4   2.1   96.6   7.9   12.3  0.3    9.0   1.8   39.5   7.9    5.0  0.2 c                 
366 12:19:08.374 +06:50:33.87            23.64 0.02 23.38 0.03            4.545 2.156  -3.2 0.167 0.254  1.11                                                                               36.5   4.6   79.4  10.0    7.9  0.5 c                 
367 12:19:08.731 +06:50:38.73            24.51 0.03 24.04 0.04            2.452 1.444  44.9 0.289 0.335  1.07                                                                               21.5   0.6  146.9   4.4   33.7  0.1 c                 
368 12:19:04.157 +06:48:41.23            24.75 0.04 24.42 0.05            2.096 1.431 -53.5 0.234 0.322  0.36   38.0   1.4  615.4  23.0   26.8  0.1   41.7   2.0  404.4  19.4   20.9  0.1                                       c                 
369 12:19:04.639 +06:49:02.77            23.13 0.01 22.98 0.01            3.280 2.722  82.5 0.280 0.381  0.50  115.0   5.3  255.8  11.7   21.9  0.4   73.0   6.1  131.5  10.9   12.0  0.6                                       b                 
370 12:19:04.355 +06:48:55.64            23.85 0.03 23.18 0.03            3.600 2.367 -34.3 0.215 0.324  1.46                                                                               38.7   1.1  163.2   4.7   34.7  0.2 c                 
371 12:19:06.299 +06:49:50.26            23.46 0.02 23.25 0.02            6.860 1.486  45.6 0.220 0.332  0.70                                         37.0   3.3  123.7  11.2   11.1  0.3   25.6   4.8   45.3   8.5    5.3  0.6 c                 
372 12:19:08.736 +06:50:57.86            21.94 0.01 21.70 0.01            6.853 4.511 -70.5 0.265 0.355  0.36                                         74.0  14.9   42.0   8.5    5.0  1.8                                       c                 
373 12:19:05.819 +06:48:44.71            22.27 0.01 22.04 0.01            5.892 3.961  -1.7 0.216 0.505  0.58                                         32.1   5.7   36.9   6.5    5.7  0.9                                       c                 
374 12:19:03.966 +06:49:12.00            21.79 0.01 21.67 0.01            8.349 3.473  64.9 0.219 0.390  0.45  214.9  28.2  119.7  15.7    7.6  1.8  163.4  45.1   59.8  16.5    3.6  2.7                                       b 2c              
375 13:39:48.912 +00:08:20.77            21.31 0.01 20.95 0.01            9.197 7.627 -65.0 0.160 0.301  0.15  112.8  29.1   30.2   7.8    3.9  3.7                                                                             c >3c             
376 13:39:50.905 +00:09:17.50            23.44 0.02 23.46 0.03            2.401 1.795   7.7 0.262 0.437  0.50  118.9   3.0  417.8  10.4   40.1  0.3   45.9   3.8  111.7   9.2   12.1  0.4                                       c                 
377 13:39:49.759 +00:08:31.56            20.97 0.01 20.71 0.01            8.715 4.435 -40.9 0.336 0.390  0.20  244.6  31.5   51.9   6.7    7.8  4.7  404.6  30.4   48.7   3.7   13.3  8.3                                       b                 
378 13:39:49.960 +00:08:32.42            23.57 0.04 23.25 0.04            2.631 2.267 -31.3 0.200 0.296  0.82                                         35.8   0.5  894.2  12.0   74.8  0.0   31.3   1.9  116.1   7.0   16.7  0.3 c                 
379 13:39:49.797 +00:08:06.15            24.92 0.04 24.04 0.05            1.729 1.608  21.4 0.197 0.335  1.29                                                                               22.8   0.8   86.5   3.0   29.0  0.3 c                 
380 13:39:48.724 +00:07:30.31            20.31 0.01 19.90 0.01            9.325 5.875 -11.4 0.317 0.446  0.29  655.0 214.8   70.4  23.1    3.0  9.3  176.6  17.5   15.9   1.6   10.1 11.1                                       c                 
381 13:39:49.951 +00:08:05.09            23.30 0.03 22.58 0.04            5.010 1.949 -21.3 0.113 0.334  0.99                                                                               29.6   1.5   79.3   3.9   20.2  0.4 c                 
382 13:39:52.215 +00:09:05.49            24.23 0.05 23.86 0.06            2.791 1.545 -82.6 0.160 0.259  1.28                                                                               24.2   7.8   74.8  24.2    3.1  0.3 c                 
383 13:39:47.853 +00:07:08.58            24.17 0.02 23.68 0.03            1.949 1.599 -37.9 0.291 0.487  1.23                                                                               54.8   0.6  303.4   3.5   87.7  0.2 c                 
384 13:39:52.094 +00:08:41.09            21.56 0.01 21.20 0.01            7.515 3.440 -31.0 0.278 0.374  0.15   63.1  13.5   18.7   4.0    4.7  3.4                                                                             c                 
385 13:39:49.188 +00:06:49.89            19.16 0.01 18.36 0.01            20.50 17.09  69.1 0.336 0.420  0.35  427.2  14.1   14.1   0.5   30.3 30.4                                                                             c S               
386 13:39:53.406 +00:09:07.30            23.71 0.03 23.42 0.03            1.812 1.728 -17.2 0.272 0.385  0.51   64.1   1.9  287.0   8.6   33.4  0.2  214.5   4.0  646.7  12.1   53.5  0.3  108.6   3.6  237.1   7.9   29.9  0.5 b BCG             
387 13:39:48.090 +00:06:39.84            21.09 0.01                       9.055 4.304 -36.9 0.312 0.403  0.82                                        220.2   3.9  326.4   5.8   56.6  0.7   38.8   6.2   26.1   4.2    6.2  1.5 b Irr             
388 13:39:48.493 +00:06:32.64            24.32 0.04                       2.199 1.770  -1.0 0.159 0.611  1.01                                                                               28.3   1.1  283.0  11.1   25.4  0.1 c                 
389 13:39:56.999 +00:08:49.60            23.34 0.02 23.09 0.02            2.288 1.990 -41.3 0.321 0.455  0.76                                          4.6   1.4   12.7   4.0    3.2  0.4   21.0   2.7   39.7   5.1    7.8  0.5 c                 
390 13:39:51.669 +00:06:30.91            24.48 0.03 23.47 0.04            2.002 1.710  51.4 0.212 0.369  1.32                                                                               80.9   1.5  809.0  15.0   53.9  0.1 c                 
391 13:39:54.316 +00:08:11.94            22.97 0.02 22.65 0.02            3.377 2.562  78.4 0.234 0.340  0.88                                         49.0   2.9  108.0   6.5   16.6  0.5   22.2   2.8   35.2   4.5    7.9  0.6 c                 
392 13:39:51.762 +00:07:16.04            23.61 0.02 23.33 0.03            3.889 2.237 -26.0 0.121 0.205  0.55                                         25.8   3.6   56.6   8.0    7.1  0.5   52.1   2.4  198.6   9.2   21.7  0.3 c >2c             
393 13:39:53.568 +00:07:39.97            24.07 0.02 23.72 0.03            2.510 1.611 -22.7 0.324 0.423  1.37                                                                               33.8   1.6  119.6   5.5   21.6  0.3 c                 
394 13:39:51.531 +00:06:47.12            21.80 0.01 21.42 0.01            5.812 4.324 -76.1 0.213 0.315  0.35                                         84.7  25.3   38.6  11.5    3.3  2.2                                       c 2c?             
395 13:39:56.405 +00:09:05.49            23.46 0.02 22.81 0.02            3.774 1.871 -76.2 0.255 0.343  1.31                                                                               62.0   2.1  198.9   6.8   29.2  0.3 c                 
396 13:39:55.281 +00:08:41.53            22.50 0.01 21.88 0.01            6.404 2.251 -48.7 0.226 0.344  0.87                                        263.3  21.2  171.3  13.8   12.4  1.5   50.6  13.4   46.0  12.1    3.8  1.1 b                 
397 13:39:53.072 +00:07:45.25            23.31 0.04 22.99 0.03            2.618 2.267  18.8 0.195 0.224  0.49                                        121.3   0.8  828.5   5.8  143.3  0.1   93.0   1.4  261.0   3.9   66.2  0.4 b HII
398 13:39:52.596 +00:07:52.38            23.69 0.02 23.01 0.03            2.292 2.086 -55.2 0.287 0.388  0.98                                                                               31.4   3.0  112.4  10.9   10.3  0.3 c BCG?
399 13:39:55.375 +00:09:11.85            23.27 0.02 23.04 0.02            2.630 1.827 -60.4 0.338 0.457  1.32                                                                               39.4   2.3   88.7   5.1   17.4  0.4 c                 
400 13:39:51.722 +00:07:33.39            22.32 0.02 22.05 0.02            5.956 3.246 -63.8 0.140 0.244  0.34   71.4  22.2   57.2  17.8    3.2  1.2                                                                             c                 
401 13:39:52.231 +00:07:48.57            21.84 0.01 21.57 0.01            5.434 2.757 -57.4 0.408 0.481  0.24  107.5  22.4   50.3  10.5    4.8  2.1   51.4   8.8   15.3   2.6    5.8  3.4                                       b                 
402 13:39:52.219 +00:07:58.66            23.81 0.02 23.08 0.02            2.204 1.804  -7.2 0.348 0.508  0.37  107.9   2.6  270.8   6.6   40.8  0.4  198.5   3.7  370.8   6.9   54.0  0.5                                       a                 
403 13:39:54.277 +00:08:56.78            21.53 0.01 21.05 0.01            5.471 4.405  78.5 0.272 0.388  0.44  112.2  19.5   35.6   6.2    5.8  3.2                                                                             c                 
404 13:39:39.305 +00:07:36.43            24.93 0.02                       3.879 2.451 -60.2 0.235 0.253  0.68                                         80.6   5.9   97.0   7.1   13.7  0.8   44.6   2.8  132.7   8.3   16.1  0.3 b
405 13:39:45.084 +00:10:04.61            19.56 0.01                       6.472 5.904 -24.7 0.750 0.757  1.32                                                                              415.0  30.0   30.0   2.2   13.8 13.8 c AGN? >3c        
406 13:39:39.551 +00:07:40.87            23.50 0.02                       2.424 2.233  37.5 0.237 0.349  1.23                                                                               23.2   0.5  194.9   4.3   44.8  0.1 c                 
407 13:39:41.612 +00:08:35.88            24.27 0.04                       2.470 1.957 -32.3 0.160 0.232  1.28                                                                               11.5   1.0   52.2   4.4   11.8  0.2 c                 
408 13:39:40.990 +00:08:15.87            22.56 0.01                       4.286 3.146  14.2 0.275 0.372  0.48   48.1   5.4   79.9   9.0    8.9  0.6   70.2  12.7   64.9  11.7    5.5  1.1                                       c BCG             
409 13:39:43.517 +00:09:18.03            21.29 0.01                       7.565 6.681   6.9 0.201 0.370  0.30  106.6  23.1   29.6   6.4    4.6  3.6  232.0  25.6   53.3   5.9    9.1  4.4                                       b >3c             
410 13:39:41.665 +00:08:30.06            24.62 0.04                       1.823 1.441 -46.0 0.253 0.378  1.43                                                                               44.4   1.6  196.1   7.3   27.0  0.2 c                 
411 13:39:41.923 +00:08:30.93            21.75 0.01                       9.741 4.047 -25.7 0.223 0.291  0.28  185.0  61.7  102.4  34.1    3.0  1.8   30.1  10.0   18.2   6.1    3.0  1.7                                       c                 
412 13:39:39.747 +00:07:34.67            23.53 0.02                       3.073 2.581  89.3 0.225 0.335  1.13                                                                               49.0   1.1  490.0  10.9   44.7  0.1 c                 
413 13:39:43.653 +00:09:17.96            23.39 0.03                       3.096 2.110 -57.0 0.239 0.386  1.16                                                                               70.2   5.0  121.4   8.7   14.0  0.6 c                 
414 13:39:44.215 +00:09:19.46            20.89 0.01                       9.815 6.163 -63.3 0.301 0.334  0.36  419.7  78.8   78.9  14.8    5.3  5.3  107.0  35.7   14.9   4.9    3.0  7.2                                       b >2c             
415 13:39:41.181 +00:07:52.49            22.86 0.02                       4.256 2.930 -66.4 0.271 0.332  0.92                                                                               64.4   5.3  108.3   8.9   12.2  0.6 c                 
416 13:39:41.836 +00:07:55.49            23.91 0.03                       2.506 1.914  41.2 0.193 0.298  0.93                                                                               14.0   1.5   60.2   6.3    9.5  0.2 c                 
417 13:39:45.005 +00:09:12.77            23.66 0.02                       2.451 1.774 -50.6 0.330 0.497  0.79                                        462.4   6.1 1245.2  16.4   76.0  0.4   25.1   3.9   41.9   6.5    6.5  0.6 a                 
418 13:39:44.927 +00:09:05.21            23.37 0.02                       2.746 2.089  53.9 0.189 0.353  0.94                                         77.0   5.9  115.6   8.9   12.9  0.7   80.6   7.7   92.8   8.8   10.5  0.9 b +?              
419 13:39:44.275 +00:08:31.71            20.86 0.01 20.49 0.01            8.296 4.018  82.0 0.262 0.417  0.72                                        750.4 189.0  130.2  32.8    4.0  5.8  196.6  25.4   26.8   3.5    7.8  7.3 b >2c             
420 13:39:46.126 +00:09:15.47            23.49 0.01 22.52 0.01            2.073 1.636  72.9 0.521 0.635  0.80                                        430.4   4.8 1083.2  12.2   89.0  0.4   84.7   4.4  117.8   6.1   19.2  0.7 a BCG             
421 13:39:46.934 +00:09:20.50            23.12 0.02 22.74 0.02            3.209 2.890 -50.8 0.262 0.336  1.24                                                                               38.0   3.6   53.0   5.0   10.6  0.7 c                 
422 13:39:49.405 +00:09:11.45            23.81 0.03 23.71 0.04            4.408 1.838 -20.0 0.147 0.202  0.83                                         16.0   1.9   64.2   7.6    8.4  0.2   30.2   2.9   77.3   7.3   10.5  0.4 c                 
423 13:39:47.321 +00:08:28.50            19.25 0.01 19.03 0.01            15.43 6.187  -7.7 0.339 0.304  0.08 1762.8  46.9  106.9   2.8   37.6 16.5                                                                             c
424 13:39:45.762 +00:07:48.46            21.47 0.01 21.29 0.01            9.789 5.908 -47.5 0.195 0.304  0.12  155.6  48.4   56.0  17.4    3.2  2.8                                                                             c >4c             
425 13:39:47.478 +00:09:22.64            24.06 0.02 23.74 0.03            3.293 1.647 -72.9 0.143 0.160  0.62                                         72.1   2.0  473.9  13.3   35.6  0.2   27.6   2.4  105.6   9.4   11.3  0.3 b HII in? +433
426 13:39:47.194 +00:08:53.57            23.83 0.02 23.31 0.03            2.736 1.641 -70.5 0.286 0.372  0.82                                         57.9   4.5  162.2  12.5   13.0  0.4   53.1   6.5   96.6  11.8    8.2  0.5 b 2c              
427 13:39:48.167 +00:09:11.98            22.03 0.01 22.00 0.02            6.359 4.276  27.4 0.176 0.247  1.43                                                                               29.0   7.2   21.4   5.3    4.1  1.4 c blue cont?      
428 13:39:49.189 +00:09:46.31            21.99 0.01 21.80 0.01            5.440 5.220  65.7 0.173 0.289  0.45   28.9   5.6   21.1   4.1    5.1  1.4   81.9  10.2   50.4   6.3    8.0  1.6                                       c >4c             
429 13:39:48.879 +00:09:41.53            24.59 0.03 24.15 0.03            1.645 1.398 -37.4 0.257 0.460  0.83                                         25.3   0.8  167.6   5.5   30.3  0.2    9.8   1.1   41.9   4.6    9.2  0.2 c                 
430 13:39:47.480 +00:09:12.61            23.74 0.04 23.38 0.05            3.272 2.064 -11.3 0.151 0.284  0.65                                         45.9   2.9  141.6   8.9   15.9  0.3   18.5   2.2   51.5   6.2    8.4  0.4 c                 
431 13:39:44.725 +00:08:01.69            22.88 0.01 22.45 0.01            4.018 2.120 -64.1 0.243 0.385  0.43   37.1   5.3   63.5   9.0    7.0  0.6  120.9  16.9   87.1  12.2    7.1  1.4                                       c                 
432 13:39:47.959 +00:09:37.28            23.36 0.02 22.70 0.02            4.353 2.728  -9.0 0.184 0.281  0.89                                         26.8   2.6   60.7   6.0   10.2  0.4    6.9   2.3   13.3   4.4    3.0  0.5 b 2c              
433 13:39:47.501 +00:09:23.16            23.47 0.01 23.36 0.01            11.36 3.409 -64.1 0.153 0.249  0.66                                        183.2  39.4   74.9  16.1    4.7  2.4   25.1   8.4    6.8   2.3    3.0  3.7 b HII in ?        
434 13:58:46.190 +62:37:59.65 23.54 0.01                                  2.331 2.089 -60.8 0.484 0.615  1.09                                                                               69.9   9.9  251.8  35.6    7.1  0.3 b
435 13:58:47.083 +62:38:05.91 23.82 0.05                                  8.053 3.195  45.4 0.302 0.341  0.31   44.9   5.8  141.6  18.3    7.7  0.3   32.7   8.3   61.3  15.6    3.9  0.5                                       b HII in 3?       
436 13:58:49.389 +62:39:05.53 22.84 0.01                                  3.644 2.379 -88.4 0.430 0.521  1.15                                                                               92.4  30.8   92.1  30.7    3.0  0.8 c
437 13:58:51.968 +62:40:49.81 24.51 0.03                                  2.968 1.637  83.5 0.249 0.430  0.69                                         41.7   5.0  338.1  40.6    8.3  0.1    8.7   2.9   48.6  16.2    3.0  0.1 b
438 13:58:52.446 +62:40:02.95 25.70 0.06                                  1.498 1.307 -41.5 0.421 0.492  0.71                                         31.4   1.2  510.8  20.1   25.4  0.0                                       a BCG,low.c
439 13:58:53.549 +62:40:27.43 24.45 0.02                                  2.305 1.672  69.3 0.398 0.548  0.83                                         60.7   3.5  363.3  21.1   17.2  0.1    7.4   2.5   34.7  11.6    3.0  0.3 c
440 13:58:54.556 +62:41:02.73 23.15 0.01                                  2.021 1.795 -54.1 0.592 0.708  0.62                                         64.0  21.3   93.6  31.2    3.0  0.7   91.3  30.4  113.6  37.9    3.0  0.8 c WR?BCG?         
441 13:58:54.327 +62:39:50.81 23.63 0.01                                  2.980 2.298 -83.0 0.321 0.466  0.32   29.0   6.1   88.4  18.6    4.8  0.3   55.5  14.1  109.9  28.0    3.9  0.5                                       a
442 13:58:59.669 +62:37:51.34 23.00 0.01                                  3.548 2.534 -75.5 0.492 0.570  0.37                                        184.9  12.4  291.5  19.5   15.0  0.6                                       a
443 13:59:00.595 +62:40:39.99 24.61 0.03                                  2.830 1.578  -4.3 0.411 0.462  0.01  111.6   2.8  956.7  23.6   40.5  0.1                                                                             b BCG?
444 13:58:57.771 +62:38:09.23 22.75 0.01                                  4.665 2.710  55.0 0.394 0.512  0.29  177.4  59.1  253.9  84.6    3.0  0.6  130.1  43.4  132.0  44.0    3.0  1.0                                       a
445 13:59:00.284 +62:40:14.23 23.46 0.01                                  3.080 1.983 -63.2 0.402 0.574  1.32                                                                               48.0  16.0  141.6  47.2    3.0  0.3 c
446 13:58:57.438 +62:38:21.04 24.72 0.02                                  1.826 1.639 -20.3 0.341 0.539  0.69                                        115.7   3.4 1606.3  47.6   33.8  0.1   11.4   1.6  132.4  18.8    7.0  0.1 b BCG?
447 13:58:57.490 +62:38:38.09 22.13 0.01                                  7.237 2.769 -85.9 0.350 0.494  0.85                                        293.8  21.7  359.2  26.6   13.5  0.8   44.9  15.0   29.2   9.7    3.0  1.5 b
448 13:58:57.189 +62:39:08.42 23.90 0.02                                  3.196 2.149 -41.4 0.289 0.445  0.98                                                                               40.7   5.4  158.4  20.9    7.6  0.3 b BCG             
449 13:58:55.189 +62:37:54.95 23.27 0.01                                  3.314 2.445   9.3 0.382 0.525  0.69                                         93.8   3.9  218.6   9.1   24.1  0.4   15.9   2.8   34.7   6.0    5.7  0.4 b                 
450 13:58:57.354 +62:39:47.72 22.02 0.01                                  5.360 4.424  53.1 0.440 0.524  1.15                                                                               56.3  18.8   34.7  11.6    3.0  1.6 b
451 13:58:55.341 +62:39:04.90 23.64 0.02                                  3.994 1.960  81.5 0.276 0.457  0.56                                        138.8  20.3  556.8  81.5    6.8  0.2   64.2  14.8  229.8  53.1    4.3  0.3 b
452 13:58:55.116 +62:38:57.79 24.26 0.02                                  2.592 1.968   0.0 0.294 1.000  0.50                                         26.0   4.5  108.1  18.8    5.7  0.2   22.9   6.0   60.2  15.8    3.8  0.4 b BCG
453 13:58:32.697 +62:39:09.92 22.25 0.01                                  13.11 4.555 -10.0 0.289 0.363  0.55   49.4   7.6   99.6  15.4    6.5  0.5   29.8   9.9   28.5   9.5    3.0  1.1   15.4   5.1    9.8   3.3    3.0  1.5 c Ir + HII456
454 13:58:32.343 +62:38:49.92 25.19 0.04                                  2.038 1.514 -51.8 0.281 0.461  0.75                                         30.5   0.6  329.3   6.7   49.2  0.1    6.0   0.7   34.7   3.9    8.9  0.2 a BCG
455 13:58:33.640 +62:40:16.88 25.52 0.05                                  1.686 1.530 -18.7 0.208 0.456  0.32   14.4   0.7  301.8  15.4   19.6  0.0   42.0   1.7  442.0  17.5   25.2  0.1                                       b BCG
456 13:58:32.719 +62:39:09.51 25.00 0.04                                  2.050 1.784  88.5 0.324 0.456  0.48    8.9   0.2  138.0   3.2   43.1 -0.1   69.6   1.1  983.8  15.6   63.1  0.1                                       b HII+453
457 13:58:35.095 +62:41:05.32 23.27 0.01                                  2.908 2.538 -49.7 0.410 0.523  0.64                                         62.8   8.5  132.2  17.8    7.4  0.5    9.6   3.2   15.7   5.2    3.0  0.6 b BCG
458 13:58:36.636 +62:41:05.12 22.58 0.01                                  6.633 4.091 -74.7 0.282 0.404  0.32   83.1  27.7   60.0  20.0    3.0  1.2  109.4  36.5   61.3  20.4    3.0  1.7                                       b
459 13:58:36.299 +62:40:50.74 24.71 0.04                                  2.042 1.786 -59.6 0.304 0.522  0.56                                         82.3   2.0 1502.1  36.2   41.5  0.1   14.4   1.6  152.8  17.4    8.8  0.1 b BCG?+460+462?
460 13:58:34.385 +62:38:23.08 23.12 0.02                                  7.539 3.198  23.7 0.152 0.350  0.17   91.4  28.1  206.8  63.7    3.2  0.4  152.6  42.7  234.6  65.7    3.6  0.7                                       b +459+462?
461 13:58:35.345 +62:39:01.66 22.16 0.01                                  4.899 2.783 -75.1 0.451 0.574  0.23  462.4 154.1  389.7 129.9    3.0  1.2  988.7 203.2  492.2 101.1    4.9  2.1                                       a +463
462 13:58:37.043 +62:40:48.30 22.10 0.01                                  5.525 4.205 -19.1 0.360 0.468  1.15                                                                               63.0  21.0   41.6  13.9    3.0  1.4 c BCG+459+460?
463 13:58:35.349 +62:38:57.57 21.86 0.01                                  8.513 3.892 -32.8 0.505 0.574  0.33  526.7  68.4  601.3  78.1    7.7  0.9 1289.6 137.0  857.6  91.1    9.4  1.5                                       a +461+465?
464 13:58:35.107 +62:38:41.86 25.42 0.05                                  1.908 1.628  66.3 0.210 0.443  1.60                                                                               57.9   0.4  436.3   3.3  133.2  0.0 c BCG?
465 13:58:35.668 +62:38:56.76 23.25 0.02                                  5.012 2.362 -44.0 0.482 0.611  0.52   62.2   5.9  482.3  46.0   10.5  0.1  330.3  28.8  742.1  64.7   11.5  0.4   26.7   8.9   34.5  11.5    3.0  0.7 b +461+463?
466 13:58:37.648 +62:39:38.93 23.82 0.03                                  5.576 2.081 -67.2 0.213 0.399  0.66                                         35.5   9.0  153.2  38.8    3.9  0.2   89.8  13.4  297.7  44.5    6.7  0.3 b 2c
467 13:58:36.386 +62:38:17.70 23.34 0.02                                  5.437 2.307 -40.5 0.206 0.429  0.22  169.2  23.2  470.0  64.6    7.3  0.4  220.1  40.2  329.1  60.0    5.5  0.6                                       a
468 13:58:37.874 +62:38:41.31 24.88 0.04                                  1.979 1.811  65.0 0.276 0.475  0.53   22.2   3.1  133.4  18.5    7.2  0.0   51.8   5.2  518.3  51.6   10.0  0.1   75.3   6.0  648.2  51.9   12.5  0.1 b +469?
469 13:58:38.020 +62:38:38.69 23.89 0.02                                  2.836 2.545  -1.6 0.350 0.748  0.69                                        160.0   8.7  755.0  41.0   18.4  0.2   54.6   8.2  202.9  30.6    6.6  0.3 a +468?
470 13:58:38.780 +62:38:06.00 22.70 0.01                                  5.750 3.508  87.3 0.233 0.438  0.77                                        106.9  33.1  161.9  50.1    3.2  0.7   30.7  10.2   42.3  14.1    3.0  0.9 c 2c?
471 13:58:46.621 +62:41:08.59 24.53 0.04                                  2.890 1.722 -35.2 0.322 0.491  0.53                                         59.3   3.7  381.8  23.6   16.2  0.2   17.2   1.9  131.9  14.3    9.3  0.1 c BCG
472 13:58:42.905 +62:38:39.45 24.53 0.03                                  2.522 1.736  87.1 0.286 0.471  0.63                                         29.1   3.9  181.2  24.2    7.5  0.1    7.2   2.4   36.4  12.1    3.0  0.2 c BCG
473 13:58:44.506 +62:40:49.40 24.89 0.04                                  3.357 1.908 -19.0 0.162 0.278  0.29   24.6   2.2  534.2  47.1   11.3  0.0   29.3   5.5  198.1  37.5    5.3  0.1                                       c BCG?
474 13:58:42.190 +62:40:56.03 23.89 0.02                                  3.351 2.283 -13.7 0.259 0.418  0.50    7.7   0.7  573.7  50.5   11.4  0.0   69.1  20.7  199.9  59.8    3.3  0.4   88.1  22.2  182.1  45.8    4.0  0.5 b BCG             
475 15:42:39.984 -10:47:20.80            20.80 0.01 20.52 0.01            9.592 8.187   0.4 0.279 0.453  0.49                                       1095.6  59.9   76.9   4.2   18.3 12.6                                       c HII + S/Ir?     
476 15:42:44.170 -10:44:42.66            22.74 0.02 22.37 0.10            5.302 3.045 -89.0 0.214 0.343  0.50                                        294.3  86.9   63.0  18.6    3.4  4.4                                       b 2c+CG           
477 15:42:41.517 -10:46:42.50            22.69 0.01 22.33 0.01            3.983 3.473 -79.0 0.301 0.423  0.75                                        655.3 201.7  159.8  49.2    3.2  4.1  131.8  43.9   26.9   9.0    3.0  4.9 b                 
478 15:42:41.637 -10:46:56.28            23.63 0.01 23.03 0.01            15.07 7.465 -29.3 0.210 0.369  0.48                                        193.2  20.3  228.7  24.0    9.5  0.5                                       b HII
479 15:42:44.223 -10:45:52.65            23.07 0.02 22.75 0.01            5.438 2.585 -13.0 0.182 0.378  1.10                                                                              383.7  33.4   87.1   7.6   11.5  4.1 c 2c?             
480 15:42:46.413 -10:44:55.43            24.17 0.04 23.75 0.02            2.723 1.735 -34.9 0.379 0.273  0.67                                        784.1  24.5  895.9  28.0   32.0  0.8                                       c BCG             
481 15:42:45.684 -10:47:30.59            22.60 0.01 22.35 0.01            5.169 3.655 -54.0 0.266 0.435  1.11                                                                              316.1 101.2  106.0  33.9    3.1  3.0 b CG              
482 15:42:46.904 -10:46:32.19            21.40 0.01 21.02 0.01            9.921 9.135 -56.1 0.189 0.352  0.28  405.8  16.7   35.0   1.4   24.3 11.6  427.3  14.7   30.7   1.1   29.1 14.0                                       b S,2c? +486?
483 15:42:48.293 -10:45:18.97            23.70 0.04 23.12 0.07            3.396 2.001   2.5 0.226 0.474  0.14   78.6  11.0   43.8   6.2    7.1  1.7                                                                             c HII ?+S?
484 15:42:45.769 -10:46:50.24            23.42 0.04 23.20 0.02            5.558 3.111  38.4 0.135 0.297  0.11   73.8  24.4   38.3  12.7    3.0  1.9                                                                             c HII+S/Ir?       
485 15:42:47.207 -10:45:36.90            21.77 0.01 21.53 0.01            2.832 2.578   1.1 0.733 0.486  0.13 1248.5  40.1   92.2   3.0   31.1 13.6                                                                             c BCG?
486 15:42:45.911 -10:46:29.47            22.77 0.03 22.13 0.02            5.087 3.992  38.5 0.241 0.417  0.28  174.8  24.5   41.1   5.8    7.1  4.3  220.1  22.6   44.2   4.5    9.7  4.8                                       b 2c, +482?
487 15:42:45.038 -10:46:53.71            24.03 0.05 24.02 0.03            3.315 2.087  -9.9 0.250 0.487  1.07                                                                              189.0  20.1  207.7  22.1    9.4  0.9 b BCG             
488 15:42:44.601 -10:46:53.36            22.66 0.02 22.66 0.01            5.692 4.599  -9.7 0.231 0.378  0.42  624.2  48.4  296.3  23.0   12.9  2.0  349.2 106.3   47.1  14.3    3.3  4.9                                       c >3c grav.l.-ring?
489 15:42:45.750 -10:46:11.94            23.20 0.02 23.04 0.01            3.825 2.581  35.1 0.352 0.488  0.21  233.7  36.2   68.4  10.6    6.5  3.3  969.5 182.9  226.6  42.8    5.3  3.7                                       b BCG             
490 15:42:33.983 -10:46:41.46            20.36 0.01 19.83 0.01            7.726 7.126 -43.8 0.481 0.276  0.35 6847.4  93.3  167.0   2.3   73.4 40.5  729.9  58.5   15.9   1.3   12.5 41.0                                       b E/S             
491 15:42:33.823 -10:47:07.27            22.71 0.02 22.67 0.01            4.055 2.933   4.1 0.260 0.274  0.47  378.8  37.8  164.1  16.4   10.0  2.2 1505.4  84.5  470.3  26.4   18.0  3.2                                       b +?              
492 15:42:35.383 -10:46:08.34            23.21 0.03 22.66 0.02            6.067 2.615 -11.8 0.283 0.217  1.03                                                                               76.6  19.7   33.3   8.6    3.9  2.3 c BCG >2c         
493 15:42:35.657 -10:47:07.24            23.93 0.01 23.62 0.01            10.66 2.187   3.1 0.278 0.511  0.26  221.7  61.9  127.3  35.6    3.6  1.7  227.1  34.0   28.8   4.3    6.7  8.1                                       c HII+494+495
494 15:42:35.697 -10:47:09.28            23.29 0.03 22.92 0.02            8.219 4.463  89.4 0.215 0.416  0.25  713.0  68.0   69.7   6.6   10.5 10.4  289.7  56.5   19.9   3.9    5.1 11.3                                       c BCG+493+495
495 15:42:35.700 -10:47:08.56            22.81 0.03 22.32 0.02            1.456 4.463  89.4 0.215 0.416  0.30 1806.7 161.7 1882.0 168.4   11.2  0.9                                                                             c BCG+493+494
496 15:42:37.050 -10:46:23.38            25.05 0.05 23.64 0.04            1.918 1.490 -74.8 0.348 0.588  0.78                                        955.4       1822.9  48.5         0.5         25.4                37.6      c BCG             
497 15:42:37.303 -10:46:14.83            23.96 0.03 23.60 0.02            2.534 1.584  77.1 0.369 0.590  0.95                                        285.6  35.6  229.2  28.5    8.0  1.4  157.6  35.1  101.7  22.6    4.5  1.4 a BCG +arc        
498 15:42:39.059 -10:45:00.94            24.44 0.05 24.30 0.03            2.758 1.581  35.8 0.198 0.216  1.13                                                                              173.9  31.4  110.2  19.9    5.5  1.6 c BCG             
499 15:42:38.847 -10:45:22.73            24.12 0.03 24.01 0.02            2.775 1.716  65.7 0.315 0.251  0.49                                        117.8  19.9   58.1   9.8    5.9  1.9                                       c BCG             
500 15:42:40.130 -10:46:52.97            23.12 0.02 23.14 0.01            2.644 0.567  39.2 0.383 0.628  0.49                                        256.7  70.4  187.7  51.5    3.6  1.4                                       b                 
501 15:42:40.067 -10:46:21.81            24.02 0.04 23.58 0.02            2.886 1.740  68.8 0.311 0.522  1.04                                                                              106.1  16.7   65.7  10.3    6.4  1.6 c CG              
502 15:42:40.943 -10:45:05.90            23.64 0.04 23.26 0.03            3.362 2.568  65.9 0.276 0.212  1.24                                                                              107.2  18.8   59.6  10.5    5.7  1.8 c BCG?
503 01:22:36.196 -28:23:32.69            22.37 0.01 21.92 0.02            4.736 3.301 -74.3 0.333 0.242  0.84                                         87.0   6.1  144.1  10.1   14.2  0.6   17.6   4.5   18.9   4.8    3.9  0.9 c                 
504 01:22:40.867 -28:26:07.65            22.23 0.02 21.82 0.03            9.460 3.244  62.9 0.219 0.127  0.50   42.0   4.4   47.2   4.9    9.6  0.9   45.2   4.8   69.1   7.4    9.4  0.7                                       c HII?+505
505 01:22:40.913 -28:26:06.65            23.85 0.03                       1.200 0.760   0.2              0.75                                        144.6   7.0  163.0   7.9   20.5  0.9    8.0   2.7    8.0   2.7    3.0  1.0 c                 
506 01:22:39.893 -28:25:49.01            22.86 0.01 22.53 0.02            3.554 2.486 -81.0 0.278 0.241  0.97                                                                               14.7   4.0   15.0   4.1    3.6  1.0 c                 
507 01:22:39.703 -28:26:08.80            19.69 0.00 19.23 0.00            12.53 6.596  64.9 0.476 0.261  0.51 1610.2  45.5   79.3   2.2   35.4 20.3 1763.2  56.0  116.0   3.7   31.5 15.2  335.5  50.0   22.4   3.3    6.7 15.0 b S               
508 01:22:38.037 -28:24:56.88            24.80 0.04 24.76 0.07            2.046 1.342  34.5 0.293 0.221  1.28                                                                               18.9   3.4  102.2  18.1    5.6  0.2 c                 
509 01:22:37.221 -28:24:36.50            21.84 0.01 21.60 0.01            4.728 3.391   3.5 0.529 0.322  0.57                                        252.6  12.8  119.2   6.0   19.7  2.1   38.4   6.6   15.4   2.6    5.8  2.5 a BCG             
510 01:22:39.524 -28:25:58.28            22.74 0.02 22.49 0.03            6.085 3.068 -61.4 0.232 0.184  0.53                                         37.5   5.2   47.2   6.6    7.2  0.8   13.8   2.8   10.1   2.1    4.9  1.4 c S               
511 01:22:35.873 -28:23:58.89            23.07 0.02 22.73 0.03            3.504 2.158 -82.8 0.328 0.253  0.25   63.2   5.1  101.6   8.2   12.4  0.6   90.4   5.1  158.8   9.0   17.7  0.6                                       b BCG             
512 01:22:40.145 -28:26:20.58            24.30 0.04 24.02 0.07            3.350 1.464 -65.9 0.162 0.206  0.91                                                                               26.1   5.0  102.5  19.7    5.2  0.3 c S               
513 01:22:39.234 -28:25:52.19            23.65 0.03 23.09 0.03            2.967 2.398  84.5 0.206 0.202  0.27   27.6   3.8   58.3   8.0    7.3  0.5   15.1   3.1   40.0   8.3    4.8  0.4                                       c                 
514 01:22:39.886 -28:26:14.82            23.27 0.02 23.03 0.04            3.532 2.818  70.0 0.220 0.155  0.47   10.3   3.4  102.7 221.8    3.0  0.1   45.0  10.1  155.1  34.9    4.4  0.3                                       c                 
515 01:22:38.634 -28:25:47.11            22.66 0.02 22.09 0.02            9.364 2.934 -56.6 0.239 0.171  0.52                                         44.3   6.0   39.3   5.3    7.4  1.1                                       c S,edge-on       
516 01:22:36.611 -28:24:33.39            24.12 0.04 23.69 0.05            2.488 2.112  86.5 0.255 0.180  0.74                                         34.5   2.1   42.0   2.6   16.4  0.8   97.3   3.8  267.0  10.6   25.3  0.4 c                 
517 01:22:39.841 -28:26:26.13            21.54 0.01 21.14 0.01            7.887 3.464  -2.0 0.285 0.274  0.39  118.7   9.9   46.1   3.8   12.0  2.6  190.3  11.0   60.2   3.5   17.4  3.2                                       c                 
518 01:22:39.662 -28:26:20.31            24.56 0.06 24.07 0.07            2.220 1.874   3.0 0.161 0.210  0.95                                                                                9.8   3.3   50.1  16.7    3.0  0.2 a                 
519 01:22:39.586 -28:26:25.44            22.58 0.01 22.20 0.01            2.824 2.722 -31.1 0.364 0.273  0.79                                         83.1   9.5   71.9   8.2    8.8  1.2   43.8   7.2   49.6   8.2    6.1  0.9 b                 
520 01:22:36.159 -28:24:39.58            20.85 0.01 20.57 0.01            7.327 5.800  32.6 0.477 0.259  0.60                                        184.2  11.8   20.1   1.3   15.7  9.2   82.0  10.7   12.3   1.6    7.7  6.7 a                 
521 01:22:35.295 -28:24:17.39            23.51 0.02 23.57 0.04            3.010 1.977 -35.7 0.348 0.307  0.64                                        148.6   6.0  485.0  19.6   24.8  0.3   57.1   4.7  160.9  13.2   12.1  0.4 a                 
522 01:22:39.506 -28:26:41.71            23.78 0.02 24.34 0.07            3.880 1.449  16.8 0.102 0.310  0.45                                         57.9   4.4  252.1  19.1   13.2  0.2                                       c                 
523 01:22:38.727 -28:26:18.46            23.95 0.05 23.61 0.07            2.979 2.235 -56.5 0.175 0.158  1.15                                                                               22.9   5.5  116.1  27.7    4.2  0.2 c                 
524 01:22:35.586 -28:24:39.91            24.71 0.05 24.61 0.08            2.253 1.563  88.4 0.250 0.163  0.91                                         15.0   2.3   81.2  12.6    6.5  0.2   10.2   2.4   40.9   9.6    4.3  0.2 c                 
525 01:22:37.379 -28:25:48.79            24.07 0.03 24.09 0.06            2.134 1.731  41.9 0.303 0.213  0.55                                         50.2   7.3  160.0  23.1    6.9  0.3   48.6   5.5  124.8  14.2    8.8  0.4 b                 
526 01:22:37.428 -28:26:00.07            24.01 0.04 23.32 0.04            3.588 2.063  30.2 0.201 0.157  0.77                                         20.8   3.0   59.3   8.6    6.9  0.4   20.2   3.6   87.0  15.6    5.6  0.2 c                 
527 01:22:37.941 -28:26:18.70            22.99 0.01 22.47 0.02            2.796 2.520   1.1 0.398 0.378  0.95                                         58.7   4.8   72.9   6.0   12.2  0.8   20.8   3.8   27.3   5.1    5.4  0.8 c                 
528 01:22:34.823 -28:24:37.16            24.20 0.04 23.53 0.05            2.607 2.302  75.3 0.224 0.168  1.15                                                                               15.1   5.0   65.5  21.8    3.0  0.2 c 2c              
529 01:22:38.050 -28:26:34.04            22.16 0.01 21.74 0.02            12.11 3.062  52.5 0.177 0.138  0.83                                         39.3  13.1   59.9  20.0    3.0  0.7   36.8  12.3   33.3  11.1    3.0  1.1 c S,2c            
530 01:22:36.039 -28:25:35.81            21.16 0.01 20.86 0.01            11.11 5.276 -66.3 0.282 0.187  0.36   73.6  18.4   25.6   6.4    4.0  2.9   45.9   4.7   11.7   1.2    9.7  3.9                                       c S               
531 01:22:37.562 -28:26:25.05            22.86 0.02 22.61 0.03            8.603 2.037  43.2 0.225 0.159  0.92                                         87.4   8.4  161.0  15.4   10.4  0.5   27.1   6.0   30.8   6.8    4.5  0.9 c +533?
532 01:22:36.383 -28:25:43.21            24.43 0.04 24.55 0.09            2.489 2.072  85.3 0.133 0.139  1.34                                                                               43.6   6.8  197.7  30.7    6.4  0.2 c +534?
533 01:22:37.483 -28:26:23.15            23.66 0.04 22.91 0.04            3.960 2.291 -28.0 0.197 0.156  0.97                                        113.6   5.6 1135.8  55.9   20.3  0.1   22.7   4.9  227.1  48.8    4.7  0.1 c +531?
534 01:22:36.401 -28:25:44.67            24.86 0.05 24.64 0.08            1.917 1.164 -89.3 0.183 0.218  1.28                                                                               11.7   3.3   77.5  22.1    3.5  0.2 c +532?
535 01:22:35.167 -28:25:09.78            23.70 0.03 23.74 0.06            5.433 2.084 -24.3 0.173 0.111  1.23                                                                               63.7   4.6  584.4  42.2   13.9  0.1 c                 
536 01:22:36.961 -28:26:10.32            24.23 0.05 23.49 0.05            3.577 1.627 -78.1 0.172 0.186  1.12                                                                               40.5   3.1  128.8   9.8   13.2  0.3 c                 
537 01:22:33.568 -28:24:14.01            24.75 0.06 23.99 0.06            2.594 1.500   6.2 0.166 0.225  0.94                                                                               12.7   3.5  126.9  35.0    3.6  0.1 c                 
538 01:22:37.192 -28:26:20.77            24.71 0.04 24.81 0.09            1.599 1.524  24.7 0.243 0.215  1.12                                                                               22.9   2.3  153.5  15.6    9.9  0.1 c                 
539 01:22:36.923 -28:26:13.94            23.85 0.03 23.76 0.05            4.033 1.749  -1.7 0.154 0.360  0.61                                         18.9   5.2   74.5  20.5    3.6  0.3   13.2   2.8   30.7   6.6    4.7  0.4 c                 
540 01:22:32.785 -28:25:50.42            21.56 0.01 21.76 0.02            5.193 4.406  64.8 0.429 0.243  0.55                                        137.6  15.9  107.2  12.4    8.6  1.3   68.6  12.5   64.1  11.7    5.5  1.1 c CG              
541 01:22:31.989 -28:25:20.99            22.21 0.01 22.53 0.03            5.035 3.775  44.4 0.150 0.193  0.52                                         86.9   9.1  148.6  15.5    9.6  0.6   52.0   7.0  284.6  38.5    7.4  0.2 c 2c              
542 01:22:32.626 -28:25:15.02            24.72 0.06 24.61 0.10            1.858 1.839   4.9 0.119 0.361  0.81                                         13.2   4.4  131.8  43.9    3.0  0.1   13.6   4.5  196.7  65.6    3.0  0.1 c 2c?             
543 01:22:31.759 -28:24:44.14            23.40 0.03 22.97 0.04            4.629 3.245  55.8 0.167 0.136  0.59                                         48.7   9.5  630.3 123.1    5.1  0.1   25.0   5.6  249.8  55.5    4.5  0.1 c S,LSB           
544 01:22:34.824 -28:25:49.74            20.97 0.01 20.68 0.01            15.24 6.374 -51.8 0.216 0.149  0.24   46.5  12.8   10.6   2.9    3.6  4.4  100.0  12.7   21.3   2.7    7.9  4.7                                       b S
545 01:22:32.050 -28:25:28.10            22.45 0.01 22.47 0.02            2.981 2.566 -40.9 0.324 0.299  0.59                                        274.3  90.1 1789.1 588.0    3.0  0.2   78.8  26.3  228.2  76.1    3.0  0.3 c BCG             
546 01:22:32.006 -28:25:11.71            23.15 0.02 22.95 0.03            4.867 1.808 -44.8 0.273 0.227  0.58                                         10.4   3.5   33.7  11.2    3.0  0.3  136.7  12.3  558.1  50.2   11.1  0.2 c S,edge-on       
547 01:22:33.518 -28:26:06.18            22.24 0.01 21.96 0.01            4.660 2.433  33.5 0.234 0.242  0.61                                         41.8  11.3   35.8   9.6    3.7  1.2   33.2   7.4   30.1   6.7    4.5  1.1 c 2c              
548 01:22:33.349 -28:25:17.38            22.99 0.02 22.62 0.03            5.619 2.686 -10.7 0.260 0.205  0.59                                         14.0   4.0   29.8   8.6    3.5  0.5   16.9   3.9   26.2   6.1    4.3  0.6 c 3c              
549 01:22:34.424 -28:26:07.44            24.17 0.03 23.80 0.05            2.160 1.804 -86.1 0.276 0.219  0.41   41.6   3.9  222.6  21.0   10.6  0.2   47.3   4.8  200.2  20.5    9.8  0.2                                       c BCG             
550 01:22:36.123 -28:26:51.50            20.52 0.00 20.15 0.00            7.609 4.937 -89.0 0.547 0.276  0.38  370.6  22.1   52.9   3.2   16.8  7.0   76.0  18.2    9.3   2.2    4.2  8.2                                       b S/Irr
551 01:22:33.401 -28:25:17.48            23.18 0.03 22.83 0.04            3.496 2.189 -39.5 0.177 0.186  0.64                                         11.3   3.8   41.9  14.0    3.0  0.3   18.3   4.5   66.6  16.3    4.1  0.3 c
552 01:22:35.994 -28:26:52.20            20.46 0.00 20.01 0.00            9.610 4.965 -76.9 0.610 0.313  0.38 1489.0  26.6  254.1   4.5   56.1  5.9  502.3  25.5   69.1   3.5   19.7  7.3                                       a
553 01:22:33.589 -28:25:14.11            23.83 0.02 23.98 0.05            2.629 2.036  11.6 0.250 0.201  0.64                                        107.4   8.9  543.7  45.3   12.0  0.2   16.8   4.4   50.3  13.2    3.8  0.3 b BCG             
554 01:22:32.099 -28:24:22.71            22.95 0.02 22.78 0.03            5.609 2.679 -43.9 0.291 0.230  0.96                                                                               31.8   3.8   82.9  10.0    8.3  0.4 c S               
555 01:22:34.917 -28:25:50.53            22.36 0.02 21.94 0.03            9.283 3.884  68.8 0.203 0.119  0.29   37.9   6.2   82.2  13.4    6.1  0.5   51.9   6.3  131.0  16.0    8.2  0.4                                       c
556 01:22:36.100 -28:26:33.08            24.87 0.06 23.92 0.05            1.963 1.657  57.3 0.272 0.216  1.05                                                                               11.8   2.8   94.8  22.7    4.2  0.1 c BCG             
557 01:22:34.808 -28:25:50.15            22.49 0.02 22.28 0.03            4.374 3.661 -86.0 0.265 0.165  0.29   88.0  29.3  880.2 293.0    3.0  0.1   97.6  11.9  295.4  35.9    8.2  0.3                                       a HII?
558 01:22:31.654 -28:25:24.63            21.07 0.01 25.10 0.64            12.68 4.809 -67.1 0.314 0.223  0.36   99.5  18.8   50.3   9.5    5.3  2.0  170.4  24.3   51.6   7.4    7.0  3.3                                       c S,LSB           
559 01:22:48.369 -28:25:30.69            23.86 0.03 23.70 0.05            2.886 1.665 -36.5 0.256 0.228  0.66                                        126.9   6.0  391.5  18.6   21.1  0.3   50.6   4.1  164.5  13.3   12.3  0.3 b S/Ir            
560 01:22:48.144 -28:25:28.03            23.78 0.03 23.11 0.04            3.375 1.539 -62.9 0.182 0.167  0.91                                         54.1  14.7  281.2  76.5    3.7  0.2   25.8   8.6   81.1  27.0    3.0  0.3 c 2c              
561 01:22:45.522 -28:24:13.01            23.30 0.02 23.13 0.03            3.122 2.492  49.3 0.224 0.206  0.72                                         44.3   6.2   58.1   8.1    7.2  0.8  115.8   6.6  124.5   7.1   17.4  0.9 c BCG+562
562 01:22:45.656 -28:24:16.32            22.02 0.03 21.85 0.03            12.48 5.520 -49.9 0.268 0.143  0.60                                         36.3   8.9  262.8  64.5    4.1  0.1   65.8   8.2  180.5  22.4    8.0  0.4 c 4c+561?
563 01:22:45.232 -28:25:00.26            24.08 0.04 23.51 0.05            3.913 1.837 -25.3 0.182 0.144  0.55                                         21.8   6.8   65.9  20.6    3.2  0.3   29.7   6.5   71.9  15.7    4.6  0.4 c S,edge-on       
564 01:22:42.125 -28:23:28.11            24.16 0.04 24.26 0.08            2.917 1.670 -30.8 0.195 0.135  0.87                                         10.1   2.8  100.7  28.3    3.6  0.1   28.8   4.2  394.6  57.1    6.9  0.1 c                 
565 01:22:42.216 -28:23:31.74            24.78 0.04 24.65 0.07            2.042 1.410 -39.0 0.243 0.193  0.82                                         25.8   1.0  258.4  10.1   25.6  0.1   19.7   2.7  209.3  29.0    7.2  0.1 c                 
566 01:22:45.777 -28:25:28.93            24.80 0.05 24.37 0.06            2.293 1.315 -46.4 0.192 0.190  0.56                                         20.2   3.0  170.2  25.2    6.8  0.1    9.9   1.9   61.1  11.9    5.1  0.2 c                 
567 01:22:43.918 -28:24:31.52            23.47 0.03 23.01 0.04            4.103 2.645  -0.8 0.204 0.500  1.02                                                                                9.9   3.1   23.0   7.3    3.2  0.4 c                 
568 01:22:41.005 -28:22:58.93            23.99 0.03 23.72 0.04            2.997 1.769 -38.4 0.201 0.192  0.62                                         30.5   7.7  305.3  77.0    4.0  0.1   17.7   2.5  177.5  24.6    7.2  0.1 c                 
569 01:22:44.393 -28:24:50.52            22.57 0.01 21.95 0.02            4.934 3.282   8.5 0.232 0.199  0.48   85.1   7.3  107.1   9.1   11.7  0.8   24.1   6.9   23.9   6.9    3.5  1.0                                       c Ir              
570 01:22:44.420 -28:24:55.38            22.96 0.02 22.78 0.03            5.908 2.695  51.8 0.325 0.209  0.53   73.4   7.9   77.4   8.4    9.3  0.9   50.3   9.0   64.6  11.5    5.6  0.8   53.4   6.1   69.9   8.0    8.8  0.8 c BCG,+?          
571 01:22:43.485 -28:24:25.99            22.80 0.02 22.58 0.02            4.392 2.723 -20.8 0.274 0.228  0.81                                         12.0   4.0   19.3   6.4    3.0  0.6   14.1   4.5   16.0   5.0    3.2  0.9 c                 
572 01:22:42.237 -28:23:52.34            26.21 0.03 22.17 0.03            7.130 3.749 -49.6 0.134 0.150  0.89                                         74.5  21.6  174.5  50.6    3.4  0.4   33.0  11.0   67.3  22.4    3.0  0.5 c LSB,+573
573 01:22:42.230 -28:23:51.84            23.89 0.05 22.66 0.04            7.087 2.209 -61.2 0.234 0.161  0.81                                         46.5  15.5  465.3 155.1    3.0  0.1   37.8   7.5  214.6  42.3    5.1  0.2 c +169            
574 01:22:43.044 -28:24:16.12            23.65 0.02 23.18 0.03            2.290 1.750  26.1 0.307 0.244  0.63                                         44.3   4.4  121.5  12.1   10.1  0.4    8.6   2.4   19.4   5.5    3.5  0.4 c BCG+575?
575 01:22:42.958 -28:24:17.07            24.35 0.06 23.47 0.06            3.466 2.102  75.3 0.171 0.173  0.72                                         18.3   4.3  113.4  27.0    4.2  0.2    5.4   1.8   29.1   9.7    3.0  0.2 c LSB+574?
576 01:22:41.403 -28:23:29.92            23.28 0.03 22.63 0.03            5.017 3.448  71.2 0.177 0.129  1.12                                                                               28.5   3.6  105.3  13.5    7.8  0.3 c                 
577 01:22:44.751 -28:25:19.69            24.77 0.06 23.56 0.04            3.411 1.254 -40.1 0.162 0.132  1.05                                        118.3   6.6  275.2  15.3   17.9  0.4   37.9   6.2  179.8  29.3    6.1  0.2 c S,edge-on       
578 01:22:44.614 -28:25:21.96            22.06 0.01 21.93 0.03            7.186 5.274 -62.0 0.253 0.166  0.61                                        103.5  11.9   66.7   7.6    8.7  1.6   56.2   9.1   29.9   4.8    6.2  1.9 b S+nucl          
579 01:22:41.973 -28:24:02.68            22.69 0.01 22.31 0.01            2.820 2.100  81.9 0.446 0.303  0.89                                         31.6  10.5   36.9  12.3    3.0  0.9   39.9   7.9   38.2   7.6    5.0  1.0 c BCG             
580 01:22:43.937 -28:25:12.43            24.71 0.05 24.59 0.09            2.409 1.458 -74.8 0.193 0.172  1.00                                                                               17.2   2.5   62.6   8.9    7.0  0.3 c                 
581 01:22:43.250 -28:24:53.36            23.26 0.02 22.95 0.03            4.808 2.338  71.0 0.167 0.174  0.71                                         67.5   7.9   99.2  11.5    8.6  0.7   55.0   6.3   61.0   7.0    8.7  0.9 c 2c              
582 01:22:40.802 -28:23:42.13            22.77 0.02 22.42 0.02            7.095 2.337 -12.1 0.271 0.221  0.73                                         21.8   4.0   41.7   7.6    5.5  0.5   27.2   3.6   29.4   3.9    7.5  0.9 c                 
583 01:22:41.188 -28:23:55.55            23.59 0.03 23.32 0.04            3.330 1.765  11.6 0.189 0.184  0.71                                          7.2   2.4   37.0  12.3    3.0  0.2   21.2   6.6   66.9  21.0    3.2  0.3 c
584 01:22:36.713 -28:23:40.23            23.77 0.03 22.80 0.03            5.583 2.047 -63.2 0.189 0.180  0.30  118.6   2.3 1185.7   9.9   51.5  0.1  333.3  17.7 5300.3 281.7   18.8  0.1                                       a Ir+601
585 01:22:41.657 -28:24:42.23            23.65 0.04 23.21 0.06            4.406 2.954 -48.3 0.242 0.172  1.13                                                                               32.8   5.9  103.6  18.7    5.5  0.3 c 3c
586 01:22:39.717 -28:23:36.78            23.48 0.03 22.74 0.03            3.622 2.984  39.9 0.190 0.167  0.58                                         24.2   8.1   77.2  25.7    3.0  0.3   55.6  14.0  103.4  26.1    4.0  0.5 c                 
587 01:22:41.628 -28:26:13.27            24.33 0.04 24.34 0.07            2.452 1.638 -57.5 0.165 0.172  0.56                                         10.9   3.6   79.0  26.3    3.0  0.1   20.9   5.9  152.7  42.9    3.6  0.1 c 3c+588
588 01:22:41.640 -28:26:12.91            23.33 0.03 22.85 0.03            4.717 3.276  27.1 0.177 0.147  0.54                                         36.7   5.3  143.8  20.9    6.9  0.3   18.3   4.2   68.5  15.6    4.4  0.3 c 3c+587
589 01:22:40.337 -28:25:24.98            24.68 0.04 23.80 0.04            2.230 1.463  32.5 0.273 0.201  0.90                                         39.4   5.5  171.7  24.0    7.2  0.2   52.6   5.8  283.9  31.5    9.0  0.2 c                 
590 01:22:38.329 -28:24:16.50            25.13 0.07 24.76 0.10            1.721 1.206 -66.0 0.227 0.208  0.65                                         19.4   3.7  168.0  32.0    5.2  0.1   16.4   3.5  130.5  28.1    4.6  0.1 c
591 01:22:37.667 -28:23:19.80            22.85 0.02 22.35 0.04            4.869 3.120  84.0 0.199 0.170  1.16                                                                               23.8   5.8  220.9  53.6    4.1  0.1 c
592 01:22:41.696 -28:26:03.66            24.28 0.05 24.13 0.08            3.594 1.792 -70.0 0.163 0.161  0.97                                         29.9   7.5  143.9  36.0    4.0  0.2   15.1   5.0  117.0  39.0    3.0  0.1 c                 
593 01:22:38.907 -28:23:37.35            23.08 0.02 22.90 0.03            4.123 2.497 -17.7 0.295 0.198  0.56                                         25.5   5.4   46.0   9.8    4.7  0.6   21.0   4.1   29.8   5.7    5.2  0.7 c                 
594 01:22:42.143 -28:25:08.55            23.64 0.03 23.43 0.06            3.144 2.255 -85.3 0.252 0.178  1.29                                                                               21.6   3.7   73.1  12.6    5.8  0.3 c                 
595 01:22:42.919 -28:25:18.13            20.73 0.00 20.41 0.01            6.676 4.329  89.0 0.419 0.240  0.49  932.0  20.4  122.2   2.7   45.7  7.6  178.4  17.9   22.1   2.2   10.0  8.1                                       c BCG             
596 01:22:42.011 -28:24:43.47            24.22 0.04 23.68 0.05            4.169 1.497 -85.1 0.168 0.190  1.23                                                                               29.1   5.5  123.0  23.1    5.3  0.2 c                 
597 01:22:39.744 -28:23:24.45            24.67 0.04 24.32 0.05            2.018 1.363  48.2 0.338 0.286  0.69                                        117.2   1.7 1172.2  17.3   67.7  0.1    2.1   0.7   22.0   7.3    3.0  0.1 c                 
598 01:22:40.040 -28:23:56.45            24.16 0.03 23.10 0.03            3.611 1.454 -81.3 0.224 0.200  0.67                                         29.0   8.0  546.2 151.1    3.6  0.1    8.4   2.8   84.0  28.0    3.0  0.1 c                 
599 01:22:42.871 -28:25:02.29            23.38 0.02 22.96 0.02            2.653 1.888 -19.4 0.333 0.244  0.79                                        183.6   8.7  429.2  20.3   21.1  0.4   53.2   5.8   87.4   9.5    9.2  0.6 b BCG             
600 01:22:44.001 -28:25:36.02            23.76 0.03 23.15 0.04            4.684 1.557 -48.8 0.225 0.218  0.70                                         22.8   4.0   50.1   8.9    5.6  0.5   24.3   3.6   64.4   9.5    6.8  0.4 c edge-on,2c      
601 01:22:36.783 -28:23:40.03            25.11 0.09 24.13 0.09            2.552 1.563  70.5 0.345 0.237  0.31   70.0   0.8  700.5  -6.8   84.0  0.1  174.4   7.1 1744.0  70.9   24.6  0.1                                       a CG+584

